On the ill-posedness of the triple deck model

We analyze the stability properties of the so-called triple deck model, a classical refinement of the Prandtl equation to describe boundary layer separation. Combining the methodology introduced in [2], based on complex analysis tools, and stability estimates inspired from [3], we exhibit unstable linearizations of the triple deck equation. The growth rates of the corresponding unstable eigenmodes scale linearly with the tangential frequency. This shows that the recent result of Iyer and Vicol [11] of local well-posedness for analytic data is essentially optimal.

==> ex4-offset1.txt <==
-9.857024571847196048e-01 2.427255138951688550e-04
-9.856537043049589109e-01 2.439710750938470468e-04
-9.856047010797569508e-01 2.452251914537988435e-04
-9.855554457885432607e-01 2.464879367024218858e-04
-9.855059366959112443e-01 2.477593853323534928e-04
-9.854561720514639633e-01 2.490396126107704330e-04
-9.854061500896583725e-01 2.503286945888176887e-04
-9.853558690296472244e-01 2.516267081111694384e-04
-9.853053270751197523e-01 2.529337308257239387e-04
-9.852545224141392444e-01 2.542498411934336058e-04
-9.852034532189802851e-01 2.555751184982736038e-04
-9.851521176459618889e-01 2.569096428573502413e-04
-9.851005138352809665e-01 2.582534952311523737e-04
-9.850486399108414615e-01 2.596067574339464088e-04
-9.849964939800832653e-01 2.609695121443194135e-04
-9.849440741338075789e-01 2.623418429158707568e-04
-9.848913784460012755e-01 2.637238341880558125e-04
-9.848384049736578216e-01 2.651155712971838344e-04
-9.847851517565974211e-01 2.665171404875720657e-04
-9.847316168172839390e-01 2.679286289228591722e-04
-9.846777981606394947e-01 2.693501246974810341e-04
-9.846236937738573891e-01 2.707817168483092228e-04
-9.845693016262122566e-01 2.722234953664580165e-04
-9.845146196688678852e-01 2.736755512092603352e-04
-9.844596458346825951e-01 2.751379763124161171e-04
-9.844043780380125064e-01 2.766108636023159573e-04
-9.843488141745116993e-01 2.780943070085428260e-04
-9.842929521209302646e-01 2.795884014765550652e-04
-9.842367897349101336e-01 2.810932429805523456e-04
-9.841803248547774663e-01 2.826089285365297851e-04
-9.841235552993330415e-01 2.841355562155211539e-04
-9.840664788676397601e-01 2.856732251570354999e-04
-9.840090933388077055e-01 2.872220355826904489e-04
-9.839513964717759853e-01 2.887820888100442939e-04
-9.838933860050921298e-01 2.903534872666313168e-04
-9.838350596566884931e-01 2.919363345042041394e-04
-9.837764151236559895e-01 2.935307352131834822e-04
-9.837174500820149436e-01 2.951367952373234625e-04
-9.836581621864823877e-01 2.967546215885921604e-04
-9.835985490702371381e-01 2.983843224622726039e-04
-9.835386083446814309e-01 3.000260072522880749e-04
-9.834783375991997811e-01 3.016797865667551521e-04
-9.834177344009137345e-01 3.033457722437673089e-04
-9.833567962944351759e-01 3.050240773674151940e-04
-9.832955208016145310e-01 3.067148162840454889e-04
-9.832339054212871909e-01 3.084181046187635497e-04
-9.831719476290156079e-01 3.101340592921832465e-04
-9.831096448768285034e-01 3.118627985374287708e-04
-9.830469945929566356e-01 3.136044419173923160e-04
-9.829839941815649018e-01 3.153591103422525611e-04
-9.829206410224810009e-01 3.171269260872567252e-04
-9.828569324709205413e-01 3.189080128107732925e-04
-9.827928658572087084e-01 3.207024955726177936e-04
-9.827284384864976019e-01 3.225105008526577151e-04
-9.826636476384804642e-01 3.243321565697001143e-04
-9.825984905671019121e-01 3.261675921006681740e-04
-9.825329645002643941e-01 3.280169383000709261e-04
-9.824670666395300955e-01 3.298803275197703167e-04
-9.824007941598201787e-01 3.317578936290530413e-04
-9.823341442091084730e-01 3.336497720350102927e-04
-9.822671139081118330e-01 3.355560997032316028e-04
-9.821997003499768342e-01 3.374770151788185780e-04
-9.821319005999609164e-01 3.394126586077236244e-04
-9.820637116951103085e-01 3.413631717584189205e-04
-9.819951306439334004e-01 3.433286980439032824e-04
-9.819261544260693420e-01 3.453093825440496298e-04
-9.818567799919518668e-01 3.473053720283028134e-04
-9.817870042624701199e-01 3.493168149787308371e-04
-9.817168241286224895e-01 3.513438616134375529e-04
-9.816462364511676641e-01 3.533866639103425762e-04
-9.815752380602699168e-01 3.554453756313346539e-04
-9.815038257551401690e-01 3.575201523468064541e-04
-9.814319963036710615e-01 3.596111514605749540e-04
-9.813597464420681371e-01 3.617185322351972889e-04
-9.812870728744753634e-01 3.638424558176871063e-04
-9.812139722725955471e-01 3.659830852656397186e-04
-9.811404412753054194e-01 3.681405855737721793e-04
-9.810664764882656153e-01 3.703151237008872284e-04
-9.809920744835248785e-01 3.725068685972673954e-04
-9.809172317991190493e-01 3.747159912325083659e-04
-9.808419449386640565e-01 3.769426646237974141e-04
-9.807662103709441359e-01 3.791870638646480129e-04
-9.806900245294926100e-01 3.814493661540959888e-04
-9.806133838121687818e-01 3.837297508263675218e-04
-9.805362845807269467e-01 3.860283993810266338e-04
-9.804587231603808517e-01 3.883454955136119227e-04
-9.803806958393609383e-01 3.906812251467692114e-04
-9.803021988684660348e-01 3.930357764618926325e-04
-9.802232284606082757e-01 3.954093399312805473e-04
-9.801437807903512489e-01 3.978021083508174105e-04
-9.800638519934423698e-01 4.002142768731905263e-04
-9.799834381663382610e-01 4.026460430416518876e-04
-9.799025353657224713e-01 4.050976068243351802e-04
-9.798211396080175328e-01 4.075691706491390664e-04
-9.797392468688895795e-01 4.100609394391844446e-04
-9.796568530827451937e-01 4.125731206488605397e-04
-9.795739541422218144e-01 4.151059243004677382e-04
-9.794905458976702617e-01 4.176595630214693651e-04
-9.794066241566300457e-01 4.202342520823640587e-04
-9.793221846832969035e-01 4.228302094351897469e-04
-9.792372231979825647e-01 4.254476557526727242e-04
-9.791517353765665233e-01 4.280868144680306103e-04
-9.790657168499400376e-01 4.307479118154461601e-04
-9.789791632034419155e-01 4.334311768712208668e-04
-9.788920699762858613e-01 4.361368415956233774e-04
-9.788044326609792734e-01 4.388651408754451325e-04
-9.787162467027340496e-01 4.416163125672765673e-04
-9.786275074988679545e-01 4.443905975415189430e-04
-9.785382103981974389e-01 4.471882397271441704e-04
-9.784483507004217984e-01 4.500094861572175855e-04
-9.783579236554971192e-01 4.528545870151998338e-04
-9.782669244630024519e-01 4.557237956820407634e-04
-9.781753482714947712e-01 4.586173687840817536e-04
-9.780831901778554993e-01 4.615355662417820921e-04
-9.779904452266269255e-01 4.644786513192858250e-04
-9.778971084093384114e-01 4.674468906748436084e-04
-9.778031746638222721e-01 4.704405544121094038e-04
-9.777086388735201083e-01 4.734599161323256220e-04
-9.776134958667777042e-01 4.765052529874170997e-04
-9.775177404161299322e-01 4.795768457340101177e-04
-9.774213672375741124e-01 4.826749787883947290e-04
-9.773243709898330467e-01 4.857999402824504545e-04
-9.772267462736060617e-01 4.889520221205515558e-04
-9.771284876308088396e-01 4.921315200374753573e-04
-9.770295895438020350e-01 4.953387336573294476e-04
-9.769300464346072355e-01 4.985739665535204737e-04
-9.768298526641113755e-01 5.018375263097856701e-04
-9.767290025312587165e-01 5.051297245823060424e-04
-9.766274902722300588e-01 5.084508771629253285e-04
-9.765253100596096303e-01 5.118013040434958799e-04
-9.764224560015385412e-01 5.151813294813742308e-04
-9.763189221408556939e-01 5.185912820660889058e-04
-9.762147024542244811e-01 5.220314947872062728e-04
-9.761097908512462729e-01 5.255023051034164467e-04
-9.760041811735599149e-01 5.290040550128653762e-04
-9.758978671939269045e-01 5.325370911247579407e-04
-9.757908426153025783e-01 5.361017647322589450e-04
-9.756831010698914231e-01 5.396984318867164079e-04
-9.755746361181893977e-01 5.433274534732379342e-04
-9.754654412480088244e-01 5.469891952876433736e-04
-9.753555098734896234e-01 5.506840281148268337e-04
-9.752448353340933407e-01 5.544123278085538514e-04
-9.751334108935819645e-01 5.581744753727245142e-04
-9.750212297389801996e-01 5.619708570441345153e-04
-9.749082849795207562e-01 5.658018643767609218e-04
-9.747945696455727616e-01 5.696678943276112543e-04
-9.746800766875530764e-01 5.735693493441612481e-04
-9.745647989748199569e-01 5.775066374534205439e-04
-9.744487292945483992e-01 5.814801723526568820e-04
-9.743318603505872755e-01 5.854903735018158811e-04
-9.742141847622987072e-01 5.895376662176699022e-04
-9.740956950633770095e-01 5.936224817697362223e-04
-9.739763837006493175e-01 5.977452574779974770e-04
-9.738562430328561170e-01 6.019064368124666569e-04
-9.737352653294121252e-01 6.061064694946335192e-04
-9.736134427691459647e-01 6.103458116008349168e-04
-9.734907674390198551e-01 6.146249256675875329e-04
-9.733672313328272097e-01 6.189442807989268235e-04
-9.732428263498692500e-01 6.233043527757964027e-04
-9.731175442936095266e-01 6.277056241675285295e-04
-9.729913768703053467e-01 6.321485844454662181e-04
-9.728643156876169984e-01 6.366337300987674145e-04
-9.727363522531933260e-01 6.411615647524441467e-04
-9.726074779732334363e-01 6.457325992876822946e-04
-9.724776841510242020e-01 6.503473519644920693e-04
-9.723469619854532286e-01 6.550063485467418935e-04
-9.722153025694962869e-01 6.597101224296251240e-04
-9.720826968886792097e-01 6.644592147696176199e-04
-9.719491358195136987e-01 6.692541746169757043e-04
-9.718146101279060423e-01 6.740955590508356703e-04
-9.716791104675390756e-01 6.789839333169696897e-04
-9.715426273782261646e-01 6.839198709682578654e-04
-9.714051512842365455e-01 6.889039540079380103e-04
-9.712666724925921313e-01 6.939367730356927819e-04
-9.711271811913350094e-01 6.990189273966419380e-04
-9.709866674477644066e-01 7.041510253332992344e-04
-9.708451212066435687e-01 7.093336841405673649e-04
-9.707025322883745533e-01 7.145675303238340458e-04
-9.705588903871424922e-01 7.198531997602425347e-04
-9.704141850690256588e-01 7.251913378632076019e-04
-9.702684057700738940e-01 7.305825997502517601e-04
-9.701215417943519492e-01 7.360276504142353746e-04
-9.699735823119493006e-01 7.415271648980621818e-04
-9.698245163569543248e-01 7.470818284729349203e-04
-9.696743328253920602e-01 7.526923368202473753e-04
-9.695230204731261070e-01 7.583593962171950205e-04
-9.693705679137224474e-01 7.640837237261882816e-04
-9.692169636162756285e-01 7.698660473881609049e-04
-9.690621959031953114e-01 7.757071064198585398e-04
-9.689062529479538499e-01 7.816076514152069587e-04
-9.687491227727922372e-01 7.875684445508480567e-04
-9.685907932463855285e-01 7.935902597959475007e-04
-9.684312520814657432e-01 7.996738831263708455e-04
-9.682704868324008007e-01 8.058201127433319835e-04
-9.681084848927306030e-01 8.120297592966213736e-04
-9.679452334926570423e-01 8.183036461125174806e-04
-9.677807196964888226e-01 8.246426094265006885e-04
-9.676149304000385420e-01 8.310474986208757223e-04
-9.674478523279729236e-01 8.375191764674256353e-04
-9.672794720311127525e-01 8.440585193752164067e-04
-9.671097758836842972e-01 8.506664176436735817e-04
-9.669387500805183278e-01 8.573437757210628993e-04
-9.667663806341980637e-01 8.640915124684988343e-04
-9.665926533721533875e-01 8.709105614296206973e-04
-9.664175539337004350e-01 8.778018711060727938e-04
-9.662410677670264514e-01 8.847664052389257955e-04
-9.660631801261165830e-01 8.918051430961908927e-04
-9.658838760676244917e-01 8.989190797665706041e-04
-9.657031404476815739e-01 9.061092264596044268e-04
-9.655209579186475599e-01 9.133766108123595991e-04
-9.653373129257981633e-01 9.207222772028377357e-04
-9.651521897039496700e-01 9.281472870702560645e-04
-9.649655722740192454e-01 9.356527192423797715e-04
-9.647774444395191829e-01 9.432396702700754582e-04
-9.645877897829829850e-01 9.509092547692713253e-04
-9.643965916623234991e-01 9.586626057705085070e-04
-9.642038332071201090e-01 9.665008750762699294e-04
-9.640094973148332080e-01 9.744252336262898724e-04
-9.638135666469463958e-01 9.824368718710403681e-04
-9.636160236250317368e-01 9.905370001536061789e-04
-9.634168504267395239e-01 9.987268491001540308e-04
-9.632160289817078835e-01 1.007007670019227034e-03
-9.630135409673930003e-01 1.015380735310078856e-03
-9.628093678048161852e-01 1.023847338880287151e-03
-9.626034906542270120e-01 1.032408796572878689e-03
-9.623958904106807433e-01 1.041066446603217512e-03
-9.621865476995263844e-01 1.049821650005907433e-03
-9.619754428718060302e-01 1.058675791091963445e-03
-9.617625559995610640e-01 1.067630277916527650e-03
-9.615478668710443211e-01 1.076686542757399230e-03
-9.613313549858357732e-01 1.085846042604664708e-03
-9.611129995498592926e-01 1.095110259661717742e-03
-9.608927794702987191e-01 1.104480701857970962e-03
-9.606706733504095652e-01 1.113958903373567753e-03
-9.604466594842263616e-01 1.123546425176413397e-03
-9.602207158511599783e-01 1.133244855571849743e-03
-9.599928201104859227e-01 1.143055810765315154e-03
-9.597629495957171741e-01 1.152980935438336447e-03
-9.595310813088623325e-01 1.163021903338205647e-03
-9.592971919145643067e-01 1.173180417881718174e-03
-9.590612577341169898e-01 1.183458212773345897e-03
-9.588232547393575889e-01 1.193857052638240329e-03
-9.585831585464308358e-01 1.204378733670463664e-03
-9.583409444094231899e-01 1.215025084296870918e-03
-9.580965872138622608e-01 1.225797965857063423e-03
-9.578500614700794502e-01 1.236699273299861866e-03
-9.576013413064323743e-01 1.247730935896744281e-03
-9.573504004623827335e-01 1.258894917972729066e-03
-9.570972122814274119e-01 1.270193219655178351e-03
-9.568417497038778086e-01 1.281627877641019347e-03
-9.565839852594852921e-01 1.293200965982904118e-03
-9.563238910599072273e-01 1.304914596894830555e-03
-9.560614387910106871e-01 1.316770921577775991e-03
-9.557965997050101858e-01 1.328772131065900303e-03
-9.555293446124338841e-01 1.340920457093909167e-03
-9.552596438739154872e-01 1.353218172986167273e-03
-9.549874673918059553e-01 1.365667594568190134e-03
-9.547127846016025821e-01 1.378271081101139616e-03
-9.544355644631882241e-01 1.391031036239997153e-03
-9.541557754518784629e-01 1.403949909016085100e-03
-9.538733855492691482e-01 1.417030194844635330e-03
-9.535883622338822141e-01 1.430274436558140591e-03
-9.533006724716021063e-01 1.443685225466226092e-03
-9.530102827058979376e-01 1.457265202442819792e-03
-9.527171588478281494e-01 1.471017059041411328e-03
-9.524212662658180228e-01 1.484943538639233980e-03
-9.521225697752077055e-01 1.499047437611209736e-03
-9.518210336275630956e-01 1.513331606534543431e-03
-9.515166214997434757e-01 1.527798951424865674e-03
-9.512092964827203456e-01 1.542452435004870162e-03
-9.508990210701395718e-01 1.557295078006412734e-03
-9.505857571466213018e-01 1.572329960507063990e-03
-9.502694659757903173e-01 1.587560223302164966e-03
-9.499501081880293851e-01 1.602989069313444067e-03
-9.496276437679485039e-01 1.618619765035308501e-03
-9.493020320415622715e-01 1.634455642019944305e-03
-9.489732316631680487e-01 1.650500098402417131e-03
-9.486412006019158127e-01 1.666756600466990723e-03
-9.483058961280625976e-01 1.683228684255928982e-03
-9.479672747989020820e-01 1.699919957222084622e-03
-9.476252924443610004e-01 1.716834099926635958e-03
-9.472799041522527164e-01 1.733974867783367188e-03
-9.469310642531795219e-01 1.751346092850934602e-03
-9.465787263050723377e-01 1.768951685674629432e-03
-9.462228430773601540e-01 1.786795637179179304e-03
-9.458633665347565556e-01 1.804882020614201809e-03
-9.455002478206546712e-01 1.823214993553960760e-03
-9.451334372401174466e-01 1.841798799953161181e-03
-9.447628842424550255e-01 1.860637772260557423e-03
-9.443885374033736957e-01 1.879736333592223196e-03
-9.440103444066881844e-01 1.899098999966388878e-03
-9.436282520255822037e-01 1.918730382601841269e-03
-9.432422061034051453e-01 1.938635190281929720e-03
-9.428521515339925996e-01 1.958818231786298245e-03
-9.424580322414960465e-01 1.979284418392567545e-03
-9.420597911597075047e-01 2.000038766450230963e-03
-9.416573702108653743e-01 2.021086400029154830e-03
-9.412507102839260398e-01 2.042432553645111368e-03
-9.408397512122853579e-01 2.064082575064918931e-03
-9.404244317509347084e-01 2.086041928193812026e-03
-9.400046895530338453e-01 2.108316196047793720e-03
-9.395804611458851152e-01 2.130911083813791934e-03
-9.391516819062899479e-01 2.153832422000593379e-03
-9.387182860352693003e-01 2.177086169683601323e-03
-9.382802065321302898e-01 2.200678417846585206e-03
-9.378373751678585890e-01 2.224615392823738047e-03
-9.373897224578159326e-01 2.248903459845444288e-03
-9.369371776337231950e-01 2.273549126691327710e-03
-9.364796686149062799e-01 2.298559047454246627e-03
-9.360171219787826180e-01 2.323940026419098279e-03
-9.355494629305651788e-01 2.349699022060384567e-03
-9.350766152721610158e-01 2.375843151162697689e-03
-9.345985013702373667e-01 2.402379693068402641e-03
-9.341150421234323264e-01 2.429316094057000844e-03
-9.336261569286808948e-01 2.456659971860810504e-03
-9.331317636466317511e-01 2.484419120321783216e-03
-9.326317785661232262e-01 2.512601514194487060e-03
-9.321261163676914929e-01 2.541215314100468171e-03
-9.316146900860793334e-01 2.570268871639426120e-03
-9.310974110717140650e-01 2.599770734662833118e-03
-9.305741889511214282e-01 2.629729652715896010e-03
-9.300449315862427957e-01 2.660154582653966385e-03
-9.295095450326187336e-01 2.691054694439747909e-03
-9.289679334964042745e-01 2.722439377127955709e-03
-9.284199992901763787e-01 2.754318245044303382e-03
-9.278656427874958368e-01 2.786701144166014131e-03
-9.273047623761826452e-01 2.819598158711324881e-03
-9.267372544102618903e-01 2.853019617945799606e-03
-9.261630131605373961e-01 2.886976103213554322e-03
-9.255819307637477289e-01 2.921478455201877850e-03
-9.249938971702565960e-01 2.956537781448042961e-03
-9.243988000902305657e-01 2.992165464097540101e-03
-9.237965249382511512e-01 3.028373167923308507e-03
-9.231869547763108530e-01 3.065172848615957141e-03
-9.225699702551374282e-01 3.102576761355437147e-03
-9.219454495537892091e-01 3.140597469675029518e-03
-9.213132683174641846e-01 3.179247854629032102e-03
-9.206732995934595598e-01 3.218541124275972002e-03
-9.200254137652207342e-01 3.258490823489763964e-03
-9.193694784844107515e-01 3.299110844111712449e-03
-9.187053586009341632e-01 3.340415435456878680e-03
-9.180329160908421438e-01 3.382419215188890368e-03
-9.173520099820456908e-01 3.425137180577967483e-03
-9.166624962777587537e-01 3.468584720157540623e-03
-9.159642278775925739e-01 3.512777625795554179e-03
-9.152570544962153054e-01 3.557732105197314917e-03
-9.145408225794930956e-01 3.603464794857456129e-03
-9.138153752180184775e-01 3.649992773479458340e-03
-9.130805520579359236e-01 3.697333575881949028e-03
-9.123361892089631997e-01 3.745505207411987426e-03
-9.115821191495082632e-01 3.794526158886388743e-03
-9.108181706287750146e-01 3.844415422083214198e-03
-9.100441685657467694e-01 3.895192505806518643e-03
-9.092599339449320972e-01 3.946877452548622385e-03
-9.084652837087536792e-01 3.999490855775280143e-03
-9.076600306464535084e-01 4.053053877860328738e-03
-9.068439832793844246e-01 4.107588268697733025e-03
-9.060169457425509831e-01 4.163116385020239341e-03
-9.051787176622588804e-01 4.219661210455330665e-03
-9.043290940297232794e-01 4.277246376350593224e-03
-9.034678650704807135e-01 4.335896183402319047e-03
-9.025948161094455857e-01 4.395635624122701604e-03
-9.017097274314385125e-01 4.456490406182873378e-03
-9.008123741370148707e-01 4.518486976670769810e-03
-8.999025259934055887e-01 4.581652547304916959e-03
-8.989799472803798874e-01 4.646015120647207369e-03
-8.980443966308294668e-01 4.711603517359944787e-03
-8.970956268658625277e-01 4.778447404554846990e-03
-8.961333848241890276e-01 4.846577325284024025e-03
-8.951574111855679083e-01 4.916024729225678715e-03
-8.941674402880749328e-01 4.986822004619893139e-03
-8.931631999389412213e-01 5.059002511512927444e-03
-8.921444112186981412e-01 5.132600616371408089e-03
-8.911107882783545486e-01 5.207651728131144561e-03
-8.900620381293162797e-01 5.284192335748688456e-03
-8.889978604257483541e-01 5.362260047327534022e-03
-8.879179472390614780e-01 5.441893630894657427e-03
-8.868219828241917790e-01 5.523133056907217169e-03
-8.857096433773270494e-01 5.606019542573731015e-03
-8.845805967847147899e-01 5.690595598078569857e-03
-8.834345023621679172e-01 5.776905074803636089e-03
-8.822710105848713402e-01 5.864993215646280983e-03
-8.810897628070639698e-01 5.954906707538190624e-03
-8.798903909711569549e-01 6.046693736275805635e-03
-8.786725173058242966e-01 6.140404043779237528e-03
-8.774357540125768962e-01 6.236088987903287695e-03
-8.761797029403101122e-01 6.333801604931436555e-03
-8.749039552472843706e-01 6.433596674891220793e-03
-8.736080910499746111e-01 6.535530789837509097e-03
-8.722916790581930480e-01 6.639662425259008731e-03
-8.709542761958585233e-01 6.746052014772381880e-03
-8.695954272067532020e-01 6.854762028278393003e-03
-8.682146642445746076e-01 6.965857053764869938e-03
-8.668115064465490294e-01 7.079403882952706346e-03
-8.653854594898400254e-01 7.195471600992989041e-03
-8.639360151299371182e-01 7.314131680436329434e-03
-8.624626507201719194e-01 7.435458079709087245e-03
-8.609648287114570753e-01 7.559527346346112293e-03
-8.594419961312980139e-01 7.686418725245242750e-03
-8.578935840410709668e-01 7.816214272225707402e-03
-8.563190069705062246e-01 7.948998973190866957e-03
-8.547176623282567443e-01 8.084860869215032553e-03
-8.530889297873667232e-01 8.223891187894979624e-03
-8.514321706443872539e-01 8.366184481329341435e-03
-8.497467271508152287e-01 8.511838771113042212e-03
-8.480319218154541705e-01 8.660955700759909864e-03
-8.462870566762120683e-01 8.813640695994497468e-03
-8.445114125397655824e-01 8.970003133384299096e-03
-8.427042481874275071e-01 9.130156517815591136e-03
-8.408647995454491264e-01 9.294218669351594908e-03
-8.389922788178896251e-01 9.462311920048795122e-03
-8.370858735800652539e-01 9.634563321348233247e-03
-8.351447458304699367e-01 9.811104862702519844e-03
-8.331680309989309974e-01 9.992073702146770167e-03
-8.311548369086187993e-01 1.017761240957321470e-02
-8.291042426893824313e-01 1.036786922352502492e-02
-8.270152976397230349e-01 1.056299832238498035e-02
-8.248870200345385095e-01 1.076316011090075117e-02
-8.227183958755939219e-01 1.096852152305916213e-02
-8.205083775814683289e-01 1.117925634239948229e-02
-8.182558826135143404e-01 1.139554554093984325e-02
-8.159597920341374877e-01 1.161757763798248848e-02
-8.136189489934516628e-01 1.184554908016350813e-02
-8.112321571401005516e-01 1.207966464422124443e-02
-8.087981789517426634e-01 1.232013786407712766e-02
-8.063157339803888046e-01 1.256719148395202268e-02
-8.037834970074404506e-01 1.282105793938380194e-02
-8.012000961029137613e-01 1.308197986816754185e-02
-7.985641105829389685e-01 1.335021065341060638e-02
-7.958740688591957602e-01 1.362601500108263052e-02
-7.931284461734855462e-01 1.390966955464615143e-02
-7.903256622101305640e-01 1.420146354958144556e-02
-7.874640785783511010e-01 1.450169951086839257e-02
-7.845419961561734823e-01 1.481069399676468966e-02
-7.815576522867736520e-01 1.512877839252455177e-02
-7.785092178174604083e-01 1.545629975803947641e-02
-7.753947939707297454e-01 1.579362173375658748e-02
-7.722124090359832049e-01 1.614112550964521067e-02
-7.689600148695914239e-01 1.649921086244305127e-02
-7.656354831899687685e-01 1.686829726692782791e-02
-7.622366016532381439e-01 1.724882508753194238e-02
-7.587610696938493771e-01 1.764125685725801557e-02
-7.552064941131945153e-01 1.804607865156898985e-02
-7.515703843978039922e-01 1.846380156572906273e-02
-7.478501477471021230e-01 1.889496330497381776e-02
-7.440430837889364657e-01 1.934012989790212869e-02
-7.401463789591299358e-01 1.979989754462862031e-02
-7.361571005191535066e-01 2.027489461252846362e-02
-7.320721901836180212e-01 2.076578379387342826e-02
-7.278884573266239943e-01 2.127326444132312741e-02
-7.236025717330618612e-01 2.179807509913113048e-02
-7.192110558576598756e-01 2.234099625008970774e-02
-7.147102765509221189e-01 2.290285330071199776e-02
-7.100964362069922542e-01 2.348451982999319107e-02
-7.053655632839058720e-01 2.408692113036063620e-02
-7.005135021415513918e-01 2.471103807319786558e-02
-6.955359021368882066e-01 2.535791133569750139e-02
-6.904282059094732915e-01 2.602864603087486420e-02
-6.851856367830161387e-01 2.672441678849197047e-02
-6.798031852003998399e-01 2.744647334156507731e-02
-6.742755941002258613e-01 2.819614668125646276e-02
-6.685973431322801419e-01 2.897485585253564699e-02
-6.627626315972167115e-01 2.978411547433444662e-02
-6.567653599819373023e-01 3.062554408140237203e-02
-6.505991099463768190e-01 3.150087340116370510e-02
-6.442571225993541928e-01 3.241195869818414704e-02
-6.377322748804381547e-01 3.336079034212682815e-02
-6.310170538410162511e-01 3.434950678327007567e-02
-6.241035285903711038e-01 3.538040915400308267e-02
-6.169833196410789977e-01 3.645597775677449776e-02
-6.096475653517106075e-01 3.757889075079129393e-02
-6.020868851229485008e-01 3.875204541399889652e-02
-5.942913389550174008e-01 3.997858243700546516e-02
-5.862503829189157356e-01 4.126191380624705252e-02
-5.779528200305493746e-01 4.260575496094984316e-02
-5.693867459448198609e-01 4.401416207055775659e-02
-5.605394888058439218e-01 4.549157548734775874e-02
-5.513975425003002639e-01 4.704287069808486821e-02
-5.419464924656397509e-01 4.867341844950596325e-02
-5.321709331085907602e-01 5.038915618383864314e-02
-5.220543758022604397e-01 5.219667353235157847e-02
-5.115791463714648435e-01 5.410331543295752305e-02
-5.007262709810629264e-01 5.611730754072138255e-02
-4.894753494744123468e-01 5.824791009857668844e-02
-4.778044155818749750e-01 6.050560848559814742e-02
-4.656897842338064697e-01 6.290235147967269957e-02
-4.531058878273886426e-01 6.545185215846439919e-02
-4.400251063528519690e-01 6.816997170763182401e-02
-4.264176019306912258e-01 7.107521367126151679e-02
-4.122511786068158712e-01 7.418936577940517252e-02
-3.974912068670742316e-01 7.753833837482543290e-02
-3.821006856775072680e-01 8.115326097007466433e-02
-3.660405735885883804e-01 8.507190530495928327e-02
-3.492706202226294465e-01 8.934048628330312769e-02
-3.317510858314549060e-01 9.401580568350455247e-02
-3.134459367418794828e-01 9.916744782061559516e-02
-2.943282136364447354e-01 1.048791424136064354e-01
-2.743878284345558916e-01 1.112473638158959777e-01
-2.536401668915812535e-01 1.183742681226146731e-01
-2.321303215353526239e-01 1.263533518572402259e-01
-2.321303215353526239e-01 1.263533518572402259e-01
-2.266248378213051584e-01 1.284964906167210263e-01
-2.210768630136246971e-01 1.306983682148751824e-01
-2.154875812710670968e-01 1.329595567308042292e-01
-2.098581459000320726e-01 1.352804841627447685e-01
-2.041896580940990302e-01 1.376614439029396897e-01
-1.984831485172046661e-01 1.401026077455164998e-01
-1.927395623356635557e-01 1.426040415204741230e-01
-1.869597480035550263e-01 1.451657223723090140e-01
-1.811444498197543329e-01 1.477875567271386414e-01
-1.752943040341214398e-01 1.504693980974718959e-01
-1.694098381033127265e-01 1.532110640315388073e-01
-1.634914725885946996e-01 1.560123516957931666e-01
-1.575395251436589594e-01 1.588730517602811310e-01
-1.515542160478329792e-01 1.617929604192173410e-01
-1.455356747844683274e-01 1.647718895129186567e-01
-1.394839472311110995e-01 1.678096748183282860e-01
-1.333990031049059610e-01 1.709061826446958143e-01
-1.272807433841837421e-01 1.740613149125570525e-01
-1.211290074990593879e-01 1.772750129134176567e-01
-1.149435801465672341e-01 1.805472599501657671e-01
-1.087241976379026143e-01 1.838780830494234075e-01
-1.024705537267011773e-01 1.872675539211257068e-01
-9.618230489882799439e-02 1.907157893209584787e-01
-8.985907512719054635e-02 1.942229509503230755e-01
-8.350046011110819066e-02 1.977892450078886366e-01
-7.710603103020387261e-02 2.014149214875615435e-01
-7.067533784892957027e-02 2.051002733004100853e-01
-6.420791221079606703e-02 2.088456352829636264e-01
-5.770326996205602660e-02 2.126513831413737454e-01
-5.116091334369562288e-02 2.165179323700605618e-01
-4.458033288867580685e-02 2.204457371744804051e-01
-3.796100905883419141e-02 2.244352894203123505e-01
-3.130241365301371370e-02 2.284871176254423542e-01
-2.460401101502859844e-02 2.326017860064056864e-01
-1.786525906715908871e-02 2.367798935872258703e-01
-1.108561019207281173e-02 2.410220733756901212e-01
-4.264511983458738401e-03 2.453289916098691514e-01
2.598592116738707939e-03 2.497013470759969211e-01
9.504262278775479564e-03 2.541398704975649236e-01
1.645306182949691012e-02 2.586453239945646354e-01
2.344555686864454452e-02 2.632185006111622538e-01
3.048231594660422150e-02 2.678602239096452564e-01
3.756390979447607470e-02 2.725713476282031200e-01
4.469091109853472882e-02 2.773527553999464157e-01
5.186389431218635382e-02 2.822053605305063217e-01
5.908343549943413653e-02 2.871301058315641752e-01
6.635011220464807902e-02 2.921279635077170811e-01
7.366450334411769885e-02 2.971999350941817442e-01
8.102718911545483960e-02 3.023470514429557054e-01
8.843875092142347571e-02 3.075703727551923339e-01
9.589977130521382120e-02 3.128709886576898080e-01
1.034108338945545075e-01 3.182500183215445366e-01
1.109725233523857491e-01 3.237086106211699565e-01
1.185854253320935692e-01 3.292479443320311949e-01
1.262501264355459507e-01 3.348692283655897439e-01
1.339672141723785570e-01 3.405737020400952941e-01
1.417372769191521942e-01 3.463626353859939888e-01
1.495609038771522625e-01 3.522373294848512026e-01
1.574386850277320893e-01 3.581991168408099613e-01
1.653712110842029959e-01 3.642493617837192499e-01
1.733590734393708477e-01 3.703894609031759266e-01
1.814028641078899440e-01 3.766208435128263199e-01
1.895031756626688046e-01 3.829449721443687338e-01
1.976606011646163397e-01 3.893633430707900134e-01
2.058757340850538575e-01 3.958774868584519768e-01
2.141491682201562829e-01 4.024889689477259558e-01
2.224814975968074371e-01 4.091993902619471823e-01
2.308733163692736623e-01 4.160103878445310377e-01
2.393252187061152558e-01 4.229236355241629552e-01
2.478377986667575639e-01 4.299408446080318358e-01
2.564116500671507759e-01 4.370637646031425017e-01
2.650473663339433239e-01 4.442941839657941205e-01
2.737455403465868242e-01 4.516339308793679286e-01
2.825067642667853929e-01 4.590848740606198741e-01
2.913316293546839852e-01 4.666489235947186565e-01
3.002207257711798083e-01 4.743280317993217032e-01
3.091746423657199538e-01 4.821241941180237078e-01
3.181939664489255581e-01 4.900394500435542589e-01
3.272792835493630870e-01 4.980758840711477786e-01
3.364311771537539797e-01 5.062356266825454032e-01
3.456502284298844652e-01 5.145208553611281266e-01
3.549370159314504392e-01 5.229337956387225539e-01
3.642921152840329357e-01 5.314767221746521386e-01
3.737160988513690274e-01 5.401519598676504108e-01
3.832095353810425209e-01 5.489618850012820683e-01
3.927729896286765165e-01 5.579089264235570500e-01
4.024070219596715958e-01 5.669955667614582362e-01
4.121121879274824984e-01 5.762243436711331768e-01
4.218890378273820740e-01 5.855978511245405471e-01
4.317381162246097248e-01 5.951187407333718982e-01
4.416599614557455422e-01 6.047897231111013516e-01
4.516551051021008290e-01 6.146135692740561929e-01
4.617240714338495811e-01 6.245931120824244065e-01
4.718673768235707167e-01 6.347312477221578320e-01
4.820855291277999499e-01 6.450309372287572618e-01
4.923790270351239284e-01 6.554952080539574455e-01
5.027483593792793082e-01 6.661271556763688206e-01
5.131940044156394487e-01 6.769299452571585496e-01
5.237164290593965266e-01 6.879068133418900777e-01
5.343160880836622662e-01 6.990610696096729582e-01
5.449934232756209473e-01 7.103960986708043324e-01
5.557488625487797540e-01 7.219153619141185363e-01
5.665828190092651040e-01 7.336223994052918362e-01
5.774956899740103511e-01 7.455208318373826026e-01
5.884878559385767760e-01 7.576143625349159860e-01
5.995596794922374295e-01 7.699067795128579084e-01
6.107115041778352627e-01 7.824019575918481628e-01
6.219436532938097395e-01 7.951038605710999407e-01
6.332564286356500149e-01 8.080165434603971963e-01
6.446501091739041955e-01 8.211441547726519019e-01
6.561249496657283187e-01 8.344909388785151094e-01
6.676811791968138010e-01 8.480612384245580504e-01
6.793189996503691264e-01 8.618594968165688153e-01
6.910385840996776663e-01 8.758902607695369102e-01
7.028400751205718944e-01 8.901581829259184175e-01
7.147235830199873963e-01 9.046680245437991319e-01
7.266891839765725614e-01 9.194246582565939185e-01
7.387369180891238951e-01 9.344330709059347484e-01
7.508667873284142757e-01 9.496983664494244026e-01
7.630787533877593232e-01 9.652257689449377231e-01
7.753727354274316808e-01 9.810206256131672742e-01
7.877486077077996418e-01 9.970884099801199385e-01
8.002061971058000989e-01 1.013434725101266531e+00
8.127452805091016641e-01 1.030065306869057729e+00
8.253655820820199329e-01 1.046986027405506059e+00
8.380667703969610915e-01 1.064202898541527276e+00
8.508484554248572085e-01 1.081722075384720316e+00
8.637101853777264804e-01 1.099549859977239752e+00
8.766514433961608566e-01 1.117692705045394419e+00
8.896716440741733178e-01 1.136157217842561629e+00
9.027701298134664931e-01 1.154950164086967490e+00
9.159461669987893906e-01 1.174078471995836592e+00
9.291989419856270249e-01 1.193549236417334347e+00
9.425275568910412849e-01 1.213369723061678895e+00
9.559310251780168688e-01 1.233547372832688671e+00
9.694082670231849441e-01 1.254089806260949125e+00
9.829581044573011406e-01 1.275004828039669746e+00
9.965792562673116972e-01 1.296300431664158870e+00
1.010270332648302682e+00 1.317984804175727165e+00
1.024029829593029461e+00 1.340066331010635547e+00
1.037856123006122733e+00 1.362553600954547806e+00
1.051747462529423860e+00 1.385455411202722642e+00
1.065701965064222323e+00 1.408780772525955793e+00
1.079717607975482441e+00 1.432538914542038189e+00
1.093792221962385236e+00 1.456739291092189470e+00
1.107923483578753254e+00 1.481391585721629989e+00
1.122108907386113463e+00 1.506505717263096455e+00
1.136345837721293162e+00 1.532091845521712736e+00
1.150631440059572963e+00 1.558160377059218282e+00
1.164962691953474128e+00 1.584721971075068403e+00
1.179336373526294723e+00 1.611787545381412334e+00
1.193749057498485255e+00 1.639368282468383731e+00
1.208197098723894802e+00 1.667475635655515820e+00
1.222676623211801816e+00 1.696121335324398016e+00
1.237183516609487777e+00 1.725317395226955819e+00
1.251713412118896418e+00 1.755076118862900714e+00
1.266261677819658704e+00 1.785410105919000401e+00
1.280823403369445446e+00 1.816332258761840679e+00
1.295393386051232776e+00 1.847855788974667623e+00
1.309966116135644842e+00 1.879994223927741182e+00
1.324535761525043709e+00 1.912761413370339003e+00
1.339096151644495025e+00 1.946171536031163107e+00
1.353640760543133092e+00 1.980239106212391853e+00
1.368162689167786938e+00 2.014978980360946803e+00
1.382654646769006845e+00 2.050406363598781034e+00
1.397108931397844866e+00 2.086536816192007482e+00
1.411517409449908111e+00 2.123386259936589582e+00
1.425871494211297774e+00 2.160970984436000553e+00
1.440162123359092883e+00 2.199307653243741445e+00
1.454379735367035131e+00 2.238413309840929788e+00
1.468514244764995036e+00 2.278305383416178831e+00
1.482555016198707554e+00 2.319001694411830350e+00
1.496490837234095705e+00 2.360520459797127213e+00
1.510309889848320264e+00 2.402880298025163786e+00
1.523999720547468684e+00 2.446100233626410603e+00
1.537547209048550245e+00 2.490199701387203923e+00
1.550938535461201084e+00 2.535198550056858124e+00
1.564159145902249470e+00 2.581117045521924336e+00
1.577193716474027951e+00 2.627975873380565375e+00
1.590026115535108309e+00 2.675796140844063142e+00
1.602639364189936133e+00 2.724599377885977614e+00
1.615015594921736630e+00 2.774407537552531000e+00
1.627136008291025782e+00 2.825242995340287777e+00
1.638980827620143188e+00 2.877128547539065995e+00
1.650529251582455004e+00 2.930087408429356888e+00
1.661759404613278424e+00 2.984143206214100452e+00
1.672648285058207396e+00 3.039319977554602925e+00
1.683171710973411894e+00 3.095642160569533008e+00
1.693304263491681949e+00 3.153134586144278551e+00
1.703019227667573965e+00 3.211822467385473168e+00
1.712288530715023516e+00 3.271731387042074779e+00
1.721082677551311502e+00 3.332887282700036202e+00
1.729370683562386102e+00 3.395316429542245107e+00
1.737120004506325754e+00 3.459045420448942032e+00
1.744296463474311443e+00 3.524101143196322283e+00
1.750864174831931130e+00 3.590510754492246548e+00
1.756785465068135377e+00 3.658301650568031693e+00
1.762020790484801536e+00 3.727501434024041327e+00
1.766528651666824601e+00 3.798137876604207541e+00
1.766528651666824601e+00 3.798137876604207541e+00
1.776216316029724629e+00 4.078977986792331478e+00
1.772170008235742333e+00 4.382311514105601269e+00
1.751216459677789494e+00 4.709618362068008324e+00
1.709577514858648950e+00 5.062277228824065389e+00
1.642774774016309891e+00 5.441469850858287494e+00
1.545529188422810840e+00 5.848049297220418552e+00
1.411661469803535240e+00 6.282362279724892140e+00
1.234003272649964345e+00 6.744013960199270130e+00
1.004334962940668374e+00 7.231562944193073328e+00
7.133737991278169543e-01 7.742134898173603119e+00
3.508467433970887672e-01 8.270946855746185378e+00
-9.430536840266030840e-02 8.810742755111128588e+00
-6.335322031019080535e-01 9.351156694758357091e+00
-1.278015563671834443e+00 9.878046823278037181e+00
-2.037673713496150452e+00 1.037288226460554164e+01
-2.919767730559393204e+00 1.081231833335891857e+01
-3.927092976252405609e+00 1.116815645000701274e+01
-5.055825925480071703e+00 1.140793997248687575e+01
-6.293235074604129231e+00 1.149645763920914021e+01
-7.615644927002239051e+00 1.139837164315659557e+01
-8.987222901015039511e+00 1.108201443855511137e+01
-1.036025932009373740e+01 1.052408737293836083e+01
-1.167752329444764392e+01 9.714585332271530760e+00
-1.287691821275376469e+01 8.660892542867166810e+00
-1.389804500597355919e+01 7.389843371256366922e+00
-1.468958138258296131e+01 5.946798392255171706e+00
-1.521590023513164702e+01 4.391479764205051595e+00
-1.546136214838261758e+01 2.791235511253118862e+00
-1.543130109386753368e+01 1.213180220125707809e+00
-1.514966250947918702e+01 -2.830581590790314239e-01
-1.465414848230017952e+01 -1.650574566295870405e+00
-1.399022521422220677e+01 -2.857724320170889953e+00
-1.320533666927058825e+01 -3.888071322919120387e+00
-1.234427453084613191e+01 -4.738414530381822587e+00
-1.144612414373093223e+01 -5.415769328582778819e+00
-1.054275182018437107e+01 -5.934096395689988590e+00
-9.658523895171848395e+00 -6.311331028528470277e+00
-8.810852262275313151e+00 -6.567001037260807195e+00
-8.011189616804847091e+00 -6.720509742332815506e+00
-7.266185946255141914e+00 -6.790027843323322543e+00
-6.578817709872950559e+00 -6.791875606090694184e+00
-5.949386295005423264e+00 -6.740263240304448011e+00
-5.376343649604002906e+00 -6.647270805369989155e+00
-4.856941423854566509e+00 -6.522973417597693668e+00
-4.387720628323591221e+00 -6.375643242712471626e+00
-3.964867491417112699e+00 -6.211982030269847854e+00
-3.584462682676449852e+00 -6.037355224406559806e+00
-3.242648792169783523e+00 -5.856011091035004945e+00
-2.935737108273694940e+00 -5.671276662895889942e+00
-2.660270573942241423e+00 -5.485727610053135805e+00
-2.413055962687831624e+00 -5.301332289721899294e+00
-2.191175061255719925e+00 -5.119571928321129839e+00
-1.991982029429518075e+00 -4.941539664746628091e+00
-1.813092079219442487e+00 -4.768021402036395351e+00
-1.652365085756263507e+00 -4.599561317629262902e+00
-1.507886612688438044e+00 -4.436514625266484657e+00
-1.377948015909638668e+00 -4.279089858987913608e+00
-1.261026705225744893e+00 -4.127382616589181374e+00
-1.155767233340774469e+00 -3.981402385926640086e+00
-1.060963598224549775e+00 -3.841093796561242613e+00
-9.755429529271499867e-01 -3.706353396181126136e+00
-8.985507898030559160e-01 -3.577042845654534453e+00
-8.291375845637782849e-01 -3.452999255432029013e+00
-7.665468356092780544e-01 -3.334043245214445950e+00
-7.101044056882187538e-01 -3.219985193945159807e+00
-6.592090590113467430e-01 -3.110630054087430985e+00
-6.133240825106500704e-01 -3.005781029046538766e+00
-5.719698815371492273e-01 -2.905242352227746849e+00
-5.347174455429792861e-01 -2.808821357822540055e+00
-5.011825865859913520e-01 -2.716329994688500449e+00
-4.710208617527668062e-01 -2.627585903743067330e+00
-4.439230991194611509e-01 -2.542413154589119983e+00
-4.196114552190928215e-01 -2.460642717385137068e+00
-3.978359398954517956e-01 -2.382112730260842692e+00
-3.783713517541612559e-01 -2.306668610056115121e+00
-3.610145741055386104e-01 -2.234163044181326718e+00
-3.455821873181910142e-01 -2.164455893446561863e+00
-3.319083588847996369e-01 -2.097414029374366162e+00
-3.198429772790661874e-01 -2.032911124467721820e+00
-3.092499999022687018e-01 -1.970827409891223736e+00
-3.000059891301892212e-01 -1.911049411830227251e+00
-2.919988137279389551e-01 -1.853469675254492355e+00
-2.851264957511219222e-01 -1.797986481797304803e+00
-2.792961855434243912e-01 -1.744503566862437571e+00
-2.744232496159794144e-01 -1.692929839805975556e+00
-2.704304580914301814e-01 -1.643179110040301483e+00
-2.672472600502577844e-01 -1.595169821120117071e+00
-2.648091365594754110e-01 -1.548824794252289028e+00
-2.630570224214313635e-01 -1.504070982188216998e+00
-2.619367887771406611e-01 -1.460839234082044413e+00
-2.613987796552028620e-01 -1.419064071608358679e+00
-2.613973963922350818e-01 -1.378683476411497688e+00
-2.618907245797716388e-01 -1.339638688791224830e+00
-2.628401988295863134e-01 -1.301874017404989647e+00
-2.642103012064054290e-01 -1.265336659676326470e+00
-2.659682896644178784e-01 -1.229976532534999167e+00
-2.680839532509075029e-01 -1.195746113071307626e+00
-2.705293912145650403e-01 -1.162600288660236014e+00
-2.732788134843895378e-01 -1.130496216096856354e+00
-2.763083602734505706e-01 -1.099393189279861849e+00
-2.795959388152655656e-01 -1.069252514982933722e+00
-2.831210754635947735e-01 -1.040037396261864533e+00
-2.868647815829022396e-01 -1.011712823057697941e+00
-2.908094318299359604e-01 -9.842454695712619106e-01
-2.949386535797361431e-01 -9.576035980015433768e-01
-2.992372263844149671e-01 -9.317569682586956947e-01
-3.036909904724677811e-01 -9.066767532814226094e-01
-3.082867634020806102e-01 -8.823354596077426226e-01
-3.130122640755629848e-01 -8.587068528672967549e-01
-3.178560434051169170e-01 -8.357658878822019632e-01
-3.228074209939110761e-01 -8.134886430818295544e-01
-3.278564272619902686e-01 -7.918522589545969881e-01
-3.329937505048676805e-01 -7.708348802769002805e-01
-3.382106884245803524e-01 -7.504156018755647750e-01
-3.434991037192829944e-01 -7.305744176956496805e-01
-3.488513833587501001e-01 -7.112921729600983900e-01
-3.542604012100462052e-01 -6.925505192215531958e-01
-3.597194837105908705e-01 -6.743318721197071319e-01
-3.652223783153478731e-01 -6.566193716698138783e-01
-3.707632244712811276e-01 -6.393968449195095438e-01
-3.763365268959060206e-01 -6.226487708218733097e-01
-3.819371309580065210e-01 -6.063602471827677087e-01
-3.875601999776651652e-01 -5.905169595499455415e-01
-3.932011942799032989e-01 -5.751051519202315943e-01
-3.988558518516446272e-01 -5.601115991493423873e-01
-4.045201704656071207e-01 -5.455235809565857075e-01
-4.101903911472332132e-01 -5.313288574238633766e-01
-4.158629828720565302e-01 -5.175156458950800342e-01
-4.215346283910776926e-01 -5.040725991883036050e-01
-4.272022110909262094e-01 -4.909887850388214292e-01
-4.328628028038938313e-01 -4.782536666966483163e-01
-4.385136524904469368e-01 -4.658570846070880234e-01
-4.441521757236362444e-01 -4.537892391076324694e-01
-4.497759449109856589e-01 -4.420406740788701550e-01
-4.553826801950413006e-01 -4.306022614911345081e-01
-4.609702409788304367e-01 -4.194651867924271138e-01
-4.665366180270940077e-01 -4.086209350866762957e-01
-4.720799260983346568e-01 -3.980612780546954332e-01
-4.775983970665366729e-01 -3.877782615732652816e-01
-4.830903734948718831e-01 -3.777641939906295487e-01
-4.885543026268590050e-01 -3.680116350193608499e-01
-4.939887307633195612e-01 -3.585133852100350627e-01
-4.993922979960851438e-01 -3.492624759714797467e-01
-5.047637332718051262e-01 -3.402521601055174538e-01
-5.101018497613782898e-01 -3.314759028261490270e-01
-5.154055405125257394e-01 -3.229273732350010917e-01
-5.206737743648371941e-01 -3.146004362266276444e-01
-5.259055921082871343e-01 -3.064891447988910000e-01
-5.311001028677387881e-01 -2.985877327451859631e-01
-5.362564806973402209e-01 -2.908906077067047180e-01
-5.413739613699992681e-01 -2.833923445642757555e-01
-5.464518393482811209e-01 -2.760876791505699202e-01
-5.514894649241509628e-01 -2.689715022646306797e-01
-5.564862415159590459e-01 -2.620388539717859455e-01
-5.614416231119667700e-01 -2.552849181730243999e-01
-5.663551118505405491e-01 -2.487050174288748250e-01
-5.712262557278935393e-01 -2.422946080237314004e-01
-5.760546464249560739e-01 -2.360492752574047115e-01
-5.808399172455926962e-01 -2.299647289514683279e-01
-5.855817411589731014e-01 -2.240367991587106089e-01
-5.902798289394440845e-01 -2.182614320646908412e-01
-5.949339273977491960e-01 -2.126346860710500164e-01
-5.995438176978966638e-01 -2.071527280508367874e-01
-6.041093137544008007e-01 -2.018118297666766092e-01
-6.086302607050104729e-01 -1.966083644431488864e-01
-6.131065334543918111e-01 -1.915388034852425481e-01
-6.175380352845664111e-01 -1.865997133352279014e-01
-6.219246965282035911e-01 -1.817877524607326989e-01
-6.262664733011541474e-01 -1.770996684672154209e-01
-6.305633462908588616e-01 -1.725322953284345318e-01
-6.348153195975149155e-01 -1.680825507288656595e-01
-6.390224196250955391e-01 -1.637474335123726976e-01
-6.431846940195201645e-01 -1.595240212317634854e-01
-6.473022106514665364e-01 -1.554094677941575131e-01
-6.513750566414790999e-01 -1.514010011973925540e-01
-6.554033374251960753e-01 -1.474959213529549729e-01
-6.593871758566589580e-01 -1.436915979911798646e-01
-6.633267113478057420e-01 -1.399854686447056240e-01
-6.672220990423783915e-01 -1.363750367063857605e-01
-6.710735090225833366e-01 -1.328578695580826530e-01
-6.748811255469604475e-01 -1.294315967669565637e-01
-6.786451463180083188e-01 -1.260939083460585197e-01
-6.823657817782093904e-01 -1.228425530762072976e-01
-6.860432544331791505e-01 -1.196753368863002764e-01
-6.896777982007485930e-01 -1.165901212893620253e-01
-6.932696577848570518e-01 -1.135848218717819547e-01
-6.968190880731999215e-01 -1.106574068333336242e-01
-7.003263535576418342e-01 -1.078058955756957815e-01
-7.037917277764593749e-01 -1.050283573373217150e-01
-7.072154927775332611e-01 -1.023229098726172320e-01
-7.105979386016614274e-01 -9.968771817349716957e-02
-7.139393627852052004e-01 -9.712099323149547825e-02
-7.172400698813287123e-01 -9.462099083869851546e-02
-7.205003709991292249e-01 -9.218601042586530014e-02
-7.237205833599908988e-01 -8.981439393618294298e-02
-7.269010298705341766e-01 -8.750452473318720559e-02
-7.300420387115587051e-01 -8.525482654145621897e-02
-7.331439429424108090e-01 -8.306376241875598754e-02
-7.362070801202336146e-01 -8.092983375838641580e-02
-7.392317919335814613e-01 -7.885157932053937779e-02
-7.422184238499091036e-01 -7.682757429154139783e-02
-7.451673247764608599e-01 -7.485642936991186713e-02
-7.480788467341142889e-01 -7.293678987821997084e-02
-7.509533445437440724e-01 -7.106733489977648532e-02
-7.537911755246960999e-01 -6.924677643924281867e-02
-7.565926992049765154e-01 -6.747385860628560272e-02
-7.593582770427752537e-01 -6.574735682144866589e-02
-7.620882721589606890e-01 -6.406607704345326781e-02
-7.647830490801929004e-01 -6.242885501717763963e-02
-7.674429734923213786e-01 -6.083455554159918760e-02
-7.700684120037379898e-01 -5.928207175702155524e-02
-7.726597319183761137e-01 -5.777032445093596008e-02
-7.752173010180498647e-01 -5.629826138189957668e-02
-7.777414873538428530e-01 -5.486485662084186754e-02
-7.802326590462651534e-01 -5.346910990923453566e-02
-7.826911840939022591e-01 -5.211004603358990878e-02
-7.851174301902953401e-01 -5.078671421577275746e-02
-7.875117645487949014e-01 -4.949818751863595961e-02
-7.898745537351383739e-01 -4.824356226651135837e-02
-7.922061635075158259e-01 -4.702195748010572912e-02
-7.945069586638842107e-01 -4.583251432537390618e-02
-7.967773028963088811e-01 -4.467439557595624666e-02
-7.990175586521101048e-01 -4.354678508878663534e-02
-8.012280870016006418e-01 -4.244888729249342296e-02
-8.034092475122083243e-01 -4.137992668822912390e-02
-8.055613981287804704e-01 -4.033914736258220612e-02
-8.076848950598740640e-01 -3.932581251223497137e-02
-8.097800926698425217e-01 -3.833920398004662250e-02
-8.118473433765297509e-01 -3.737862180225245273e-02
-8.138869975543947533e-01 -3.644338376648085381e-02
-8.158994034428885822e-01 -3.553282498030185810e-02
-8.178849070599117921e-01 -3.464629745003162953e-02
-8.198438521201881768e-01 -3.378316966952558259e-02
-8.217765799583893749e-01 -3.294282621870472938e-02
-8.236834294568551318e-01 -3.212466737156628727e-02
-8.255647369777530109e-01 -3.132810871343986309e-02
-8.274208362995274513e-01 -3.055258076725812094e-02
-8.292520585574955083e-01 -2.979752862861760263e-02
-8.310587321884416179e-01 -2.906241160941447355e-02
-8.328411828790771576e-01 -2.834670288984498035e-02
-8.345997335182283594e-01 -2.764988917856824741e-02
-8.363347041526204562e-01 -2.697147038083537451e-02
-8.380464119461309425e-01 -2.631095927439352361e-02
-8.397351711423871601e-01 -2.566788119298135662e-02
-8.414012930305863058e-01 -2.504177371723570467e-02
-8.430450859144211773e-01 -2.443218637283585404e-02
-8.446668550839940837e-01 -2.383868033571665684e-02
-8.462669027906102315e-01 -2.326082814418559824e-02
-8.478455282243386737e-01 -2.269821341778453447e-02
-8.494030274942367953e-01 -2.215043058274085083e-02
-8.509396936111345289e-01 -2.161708460385636590e-02
-8.524558164728782694e-01 -2.109779072268753303e-02
-8.539516828519362335e-01 -2.059217420187304040e-02
-8.554275763852716707e-01 -2.009987007546947327e-02
-8.568837775663910028e-01 -1.962052290515920588e-02
-8.583205637394774046e-01 -1.915378654219735896e-02
-8.597382090955223433e-01 -1.869932389496913386e-02
-8.611369846703720299e-01 -1.825680670203081238e-02
-8.625171583446052948e-01 -1.782591531051155170e-02
-8.638789948451627287e-01 -1.740633845975599753e-02
-8.652227557486524834e-01 -1.699777307008989644e-02
-8.665486994862534598e-01 -1.659992403659472579e-02
-8.678570813501467196e-01 -1.621250402777893798e-02
-8.691481535014031756e-01 -1.583523328903672575e-02
-8.704221649792570625e-01 -1.546783945078753289e-02
-8.716793617117031268e-01 -1.511005734119152434e-02
-8.729199865273481462e-01 -1.476162880333937825e-02
-8.741442791684581604e-01 -1.442230251681616421e-02
-8.753524763051397928e-01 -1.409183382354182827e-02
-8.765448115505961590e-01 -1.376998455779296360e-02
-8.777215154774020700e-01 -1.345652288031214464e-02
-8.788828156347433529e-01 -1.315122311641358371e-02
-8.800289365665672214e-01 -1.285386559799585673e-02
-8.811600998305924026e-01 -1.256423650937380648e-02
-8.822765240181288382e-01 -1.228212773684442781e-02
-8.833784247746611085e-01 -1.200733672190257111e-02
-8.844660148211467288e-01 -1.173966631802455911e-02
-8.855395039759864639e-01 -1.147892465093955372e-02
-8.865990991776228070e-01 -1.122492498230970998e-02
-8.876450045077252105e-01 -1.097748557674255859e-02
-8.886774212149217700e-01 -1.073642957205993113e-02
-8.896965477390393895e-01 -1.050158485274980784e-02
-8.907025797358134600e-01 -1.027278392652892537e-02
-8.916957101020331899e-01 -1.004986380394519083e-02
-8.926761290010862826e-01 -9.832665880950925905e-03
-8.936440238888706533e-01 -9.621035824378910625e-03
-8.945995795400413231e-01 -9.414823460254911555e-03
-8.955429780745599588e-01 -9.213882664881789877e-03
-8.964743989845196381e-01 -9.018071258631348008e-03
-8.973940191612148620e-01 -8.827250902381669415e-03
-8.983020129224303929e-01 -8.641286996539031609e-03
-8.991985520399214948e-01 -8.460048582584405591e-03
-9.000838057670617065e-01 -8.283408247086303591e-03
-9.009579408666330558e-01 -8.111242028122472511e-03
-9.018211216387364004e-01 -7.943429324054460464e-03
-9.026735099487983582e-01 -7.779852804600227018e-03
-9.035152652556552866e-01 -7.620398324150849841e-03
-9.043465446396925511e-01 -7.464954837278955577e-03
-9.051675028310206539e-01 -7.313414316387182798e-03
-9.059782922376694581e-01 -7.165671671446344031e-03
-9.067790629737814134e-01 -7.021624671774014635e-03
-9.075699628877902381e-01 -6.881173869805082104e-03
-9.083511375905646279e-01 -6.744222526807199664e-03
-9.091227304835048928e-01 -6.610676540494724723e-03
-9.098848827865769762e-01 -6.480444374495948276e-03
-9.106377335662688699e-01 -6.353436989629391955e-03
-9.113814197634583225e-01 -6.229567776945671952e-03
-9.121160762211768525e-01 -6.108752492492732639e-03
-9.128418357122599636e-01 -5.990909193762806138e-03
-9.135588289668722384e-01 -5.875958177780585094e-03
-9.142671846998953189e-01 -5.763821920792971953e-03
-9.149670296381697820e-01 -5.654425019521461086e-03
-9.156584885475809177e-01 -5.547694133939257838e-03
-9.163416842599804157e-01 -5.443557931536014034e-03
-9.170167376999335263e-01 -5.341947033033762893e-03
-9.176837679112854751e-01 -5.242793959518670180e-03
-9.183428920835394749e-01 -5.146033080953755362e-03
-9.189942255780384484e-01 -5.051600566038687984e-03
-9.196378819539441363e-01 -4.959434333383491364e-03
-9.202739729940092595e-01 -4.869474003963615398e-03
-9.209026087301334096e-01 -4.781660854824760533e-03
-9.215238974687017803e-01 -4.695937774006370136e-03
-9.221379458156977460e-01 -4.612249216653504721e-03
-9.227448587015883996e-01 -4.530541162287540953e-03
-9.233447394059756119e-01 -4.450761073206639662e-03
-9.239376895820112789e-01 -4.372857853987837003e-03
-9.245238092805723173e-01 -4.296781812063010970e-03
-9.251031969741917438e-01 -4.222484619341783894e-03
-9.256759495807442839e-01 -4.149919274855005252e-03
-9.262421624868822922e-01 -4.079040068392980438e-03
-9.268019295712216499e-01 -4.009802545113363113e-03
-9.273553432272735320e-01 -3.942163471094060727e-03
-9.279024943861223784e-01 -3.876080799807178449e-03
-9.284434725388464038e-01 -3.811513639490579294e-03
-9.289783657586817567e-01 -3.748422221394111763e-03
-9.295072607229269979e-01 -3.686767868878184327e-03
-9.300302427345884526e-01 -3.626512967342886487e-03
-9.305473957437658816e-01 -3.567620934966272452e-03
-9.310588023687770276e-01 -3.510056194231094863e-03
-9.315645439170213704e-01 -3.453784144219608585e-03
-9.320647004055839790e-01 -3.398771133656657006e-03
-9.325593505815776840e-01 -3.344984434681714299e-03
-9.330485719422247914e-01 -3.292392217330942627e-03
-9.335324407546796710e-01 -3.240963524710915693e-03
-9.340110320755913298e-01 -3.190668248845962736e-03
-9.344844197704067490e-01 -3.141477107181619207e-03
-9.349526765324176480e-01 -3.093361619727085822e-03
-9.354158739015488999e-01 -3.046294086819938997e-03
-9.358740822828921502e-01 -3.000247567496872134e-03
-9.363273709649843068e-01 -2.955195858454514810e-03
-9.367758081378325663e-01 -2.911113473584852219e-03
-9.372194609106880847e-01 -2.867975624070147594e-03
-9.376583953295685170e-01 -2.825758199022564750e-03
-9.380926763945321989e-01 -2.784437746654176704e-03
-9.385223680767046384e-01 -2.743991455963276562e-03
-9.389475333350600916e-01 -2.704397138923346228e-03
-9.393682341329591123e-01 -2.665633213161355906e-03
-9.397845314544444051e-01 -2.627678685112366623e-03
-9.401964853202965378e-01 -2.590513133637774041e-03
-9.406041548038528433e-01 -2.554116694094856182e-03
-9.410075980465891776e-01 -2.518470042845534496e-03
-9.414068722734688643e-01 -2.483554382192663165e-03
-9.418020338080601572e-01 -2.449351425732355838e-03
-9.421931380874237760e-01 -2.415843384111212439e-03
-9.425802396767742897e-01 -2.383012951177597948e-03
-9.429633922839154581e-01 -2.350843290516333242e-03
-9.433426487734543064e-01 -2.319318022356526253e-03
-9.437180611807939323e-01 -2.288421210842444316e-03
-9.440896807259098189e-01 -2.258137351657642147e-03
-9.444575578269088778e-01 -2.228451359992813553e-03
-9.448217421133774385e-01 -2.199348558848028025e-03
-9.451822824395168521e-01 -2.170814667660318602e-03
-9.455392268970724823e-01 -2.142835791247784359e-03
-9.458926228280556403e-01 -2.115398409061588093e-03
-9.462425168372631257e-01 -2.088489364737521232e-03
-9.465889548045954838e-01 -2.062095855938916433e-03
-9.469319818971771996e-01 -2.036205424482993593e-03
-9.472716425812810481e-01 -2.010805946742921096e-03
-9.476079806340584888e-01 -1.985885624318004580e-03
-9.479410391550803228e-01 -1.961432974964704389e-03
-9.482708605776878352e-01 -1.937436823781324901e-03
-9.485974866801584193e-01 -1.913886294639408417e-03
-9.489209585966881244e-01 -1.890770801855074261e-03
-9.492413168281921276e-01 -1.868080042093684702e-03
-9.495586012529283471e-01 -1.845803986501453253e-03
-9.498728511369431970e-01 -1.823932873057698733e-03
-9.501841051443449260e-01 -1.802457199141684844e-03
-9.504924013474055355e-01 -1.781367714308133756e-03
-9.507977772364929470e-01 -1.760655413265611478e-03
-9.511002697298388542e-01 -1.740311529052204417e-03
-9.513999151831401546e-01 -1.720327526403008433e-03
-9.516967493990007299e-01 -1.700695095304120613e-03
-9.519908076362126881e-01 -1.681406144727956922e-03
-9.522821246188817312e-01 -1.662452796544854842e-03
-9.525707345453973129e-01 -1.643827379606083378e-03
-9.528566710972504739e-01 -1.625522423993462856e-03
-9.531399674477023520e-01 -1.607530655430966472e-03
-9.534206562703043675e-01 -1.589844989853811093e-03
-9.536987697472733005e-01 -1.572458528130606190e-03
-9.539743395777232626e-01 -1.555364550934317750e-03
-9.542473969857563354e-01 -1.538556513757878639e-03
-9.545179727284147653e-01 -1.522028042070400905e-03
-9.547860971034961564e-01 -1.505772926610059355e-03
-9.550517999572349925e-01 -1.489785118809815699e-03
-9.553151106918508217e-01 -1.474058726352256215e-03
-9.555760582729664332e-01 -1.458588008849941208e-03
-9.558346712368989140e-01 -1.443367373647708998e-03
-9.560909776978228081e-01 -1.428391371743549130e-03
-9.563450053548109286e-01 -1.413654693824678132e-03
-9.565967814987520468e-01 -1.399152166415596876e-03
-9.568463330191487870e-01 -1.384878748134973653e-03
-9.570936864107975062e-01 -1.370829526058284231e-03
-9.573388677803521540e-01 -1.356999712183232969e-03
-9.575819028527733368e-01 -1.343384639995054116e-03
-9.578228169776656920e-01 -1.329979761128871748e-03
-9.580616351355043525e-01 -1.316780642126390505e-03
-9.582983819437527195e-01 -1.303782961284235447e-03
-9.585330816628735429e-01 -1.290982505591356522e-03
-9.587657582022350855e-01 -1.278375167752991183e-03
-9.589964351259140374e-01 -1.265956943298713168e-03
-9.592251356583965105e-01 -1.253723927772204105e-03
-9.594518826901792252e-01 -1.241672314000426009e-03
-9.596766987832735518e-01 -1.229798389439946266e-03
-9.598996061766119636e-01 -1.218098533598220654e-03
-9.601206267913601211e-01 -1.206569215527725008e-03
-9.603397822361361413e-01 -1.195206991390845809e-03
-9.605570938121379410e-01 -1.184008502093535651e-03
-9.607725825181805401e-01 -1.172970470985776814e-03
-9.609862690556455478e-01 -1.162089701626946477e-03
-9.611981738333428282e-01 -1.151363075614257559e-03
-9.614083169722876798e-01 -1.140787550472456557e-03
-9.616167183103936367e-01 -1.130360157603052963e-03
-9.618233974070833359e-01 -1.120078000291382199e-03
-9.620283735478174503e-01 -1.109938251769846274e-03
-9.622316657485454616e-01 -1.099938153335751822e-03
-9.624332927600768306e-01 -1.090075012522165841e-03
-9.626332730723765607e-01 -1.080346201320296629e-03
-9.628316249187846010e-01 -1.070749154451923436e-03
-9.630283662801618627e-01 -1.061281367690444788e-03
-9.632235148889625176e-01 -1.051940396229171341e-03
-9.634170882332352415e-01 -1.042723853095497630e-03
-9.636091035605551802e-01 -1.033629407609657717e-03
-9.637995778818851944e-01 -1.024654783886786271e-03
-9.639885279753707126e-01 -1.015797759381045816e-03
-9.641759703900674161e-01 -1.007056163470631009e-03
-9.643619214496040870e-01 -9.984278760824659860e-04
-9.645463972557807297e-01 -9.899108263554732938e-04
-9.647294136921038543e-01 -9.815029913413089377e-04
-9.649109864272603643e-01 -9.732023947414886796e-04
-9.650911309185299380e-01 -9.650071056798763475e-04
-9.652698624151380136e-01 -9.569152375095117550e-04
-9.654471959615504861e-01 -9.489249466528030998e-04
-9.656231464007103416e-01 -9.410344314741309361e-04
-9.657977283772181121e-01 -9.332419311839339074e-04
-9.659709563404564880e-01 -9.255457247733765713e-04
-9.661428445476611948e-01 -9.179441299787319524e-04
-9.663134070669374687e-01 -9.104355022746177511e-04
-9.664826577802243524e-01 -9.030182338952705626e-04
-9.666506103862076982e-01 -8.956907528830547124e-04
-9.668172784031822120e-01 -8.884515221634209630e-04
-9.669826751718635371e-01 -8.812990386455731712e-04
-9.671468138581522656e-01 -8.742318323480906782e-04
-9.673097074558490993e-01 -8.672484655488064704e-04
-9.674713687893237157e-01 -8.603475319582422343e-04
-9.676318105161368921e-01 -8.535276559159259320e-04
-9.677910451296176664e-01 -8.467874916089461468e-04
-9.679490849613954229e-01 -8.401257223120964712e-04
-9.681059421838889012e-01 -8.335410596490020266e-04
-9.682616288127516846e-01 -8.270322428736259475e-04
-9.684161567092759437e-01 -8.205980381715714464e-04
-9.685695375827544362e-01 -8.142372379806223949e-04
-9.687217829928024271e-01 -8.079486603299626491e-04
-9.688729043516388639e-01 -8.017311481975488222e-04
-9.690229129263292496e-01 -7.955835688851167374e-04
-9.691718198409894347e-01 -7.895048134103153491e-04
-9.693196360789524402e-01 -7.834937959154882623e-04
-9.694663724848966435e-01 -7.775494530926172366e-04
-9.696120397669398816e-01 -7.716707436239759977e-04
-9.697566484986956947e-01 -7.658566476380430010e-04
-9.699002091212957088e-01 -7.601061661802372988e-04
-9.700427319453771569e-01 -7.544183206980623708e-04
-9.701842271530369821e-01 -7.487921525402388727e-04
-9.703247047997520802e-01 -7.432267224694344724e-04
-9.704641748162675663e-01 -7.377211101882033897e-04
-9.706026470104528459e-01 -7.322744138777561662e-04
-9.707401310691263774e-01 -7.268857497492047003e-04
-9.708766365598492376e-01 -7.215542516069159765e-04
-9.710121729326889328e-01 -7.162790704236404477e-04
-9.711467495219530122e-01 -7.110593739270773409e-04
-9.712803755478939260e-01 -7.058943461975508661e-04
-9.714130601183851299e-01 -7.007831872764899587e-04
-9.715448122305685441e-01 -6.957251127853946414e-04
-9.716756407724752576e-01 -6.907193535550011513e-04
-9.718055545246185867e-01 -6.857651552643541804e-04
-9.719345621615606001e-01 -6.808617780895053146e-04
-9.720626722534521091e-01 -6.760084963615658592e-04
-9.721898932675483440e-01 -6.712045982338544960e-04
-9.723162335696975411e-01 -6.664493853578746813e-04
-9.724417014258062153e-01 -6.617421725678807693e-04
-9.725663050032795631e-01 -6.570822875737871794e-04
-9.726900523724382186e-01 -6.524690706621839257e-04
-9.728129515079113609e-01 -6.479018744052371164e-04
-9.729350102900070629e-01 -6.433800633772452206e-04
-9.730562365060595464e-01 -6.389030138786394673e-04
-9.731766378517554550e-01 -6.344701136672214027e-04
-9.732962219324367004e-01 -6.300807616964284631e-04
-9.734149962643833254e-01 -6.257343678604402118e-04
-9.735329682760744952e-01 -6.214303527459235808e-04
-9.736501453094296155e-01 -6.171681473902376801e-04
-9.737665346210282458e-01 -6.129471930459164629e-04
-9.738821433833111385e-01 -6.087669409512511121e-04
-9.739969786857610723e-01 -6.046268521068087591e-04
-9.741110475360644783e-01 -6.005263970577130869e-04
-9.742243568612549698e-01 -5.964650556815331850e-04
-9.743369135088377764e-01 -5.924423169816226895e-04
-9.744487242478955258e-01 -5.884576788857554669e-04
-9.745597957701774838e-01 -5.845106480499160295e-04
-9.746701346911702535e-01 -5.806007396670959282e-04
-9.747797475511515986e-01 -5.767274772809610327e-04
-9.748886408162273920e-01 -5.728903926042546065e-04
-9.749968208793515778e-01 -5.690890253418026028e-04
-9.751042940613308119e-01 -5.653229230179997525e-04
-9.752110666118117832e-01 -5.615916408086459033e-04
-9.753171447102538805e-01 -5.578947413770182296e-04
-9.754225344668855380e-01 -5.542317947140602656e-04
-9.755272419236462600e-01 -5.506023779825743557e-04
-9.756312730551133239e-01 -5.470060753653109434e-04
-9.757346337694131622e-01 -5.434424779168425942e-04
-9.758373299091199771e-01 -5.399111834191239797e-04
-9.759393672521382568e-01 -5.364117962406346083e-04
-9.760407515125734124e-01 -5.329439271990057481e-04
-9.761414883415866495e-01 -5.295071934270407935e-04
-9.762415833282387378e-01 -5.261012182420310651e-04
-9.763410420003181267e-01 -5.227256310182810646e-04
-9.764398698251587350e-01 -5.193800670627551474e-04
-9.765380722104425315e-01 -5.160641674937616963e-04
-9.766356545049915683e-01 -5.127775791225894697e-04
-9.767326219995464687e-01 -5.095199543380228308e-04
-9.768289799275340357e-01 -5.062909509936498829e-04
-9.769247334658213155e-01 -5.030902322978949865e-04
-9.770198877354600020e-01 -4.999174667066997669e-04
-9.771144478024178515e-01 -4.967723278187792090e-04
-9.772084186782997728e-01 -4.936544942733898499e-04
-9.773018053210572598e-01 -4.905636496505364494e-04
-9.773946126356872766e-01 -4.874994823735550697e-04
-9.774868454749204849e-01 -4.844616856140095715e-04
-9.775785086398992574e-01 -4.814499571988373411e-04
-9.776696068808443663e-01 -4.784639995196889560e-04
-9.777601448977129017e-01 -4.755035194443979268e-04
-9.778501273408450878e-01 -4.725682282305284222e-04
-9.779395588116019944e-01 -4.696578414409442715e-04
-9.780284438629937016e-01 -4.667720788613450894e-04
-9.781167870002970277e-01 -4.639106644197210595e-04
-9.782045926816653747e-01 -4.610733261076709727e-04
-9.782918653187285818e-01 -4.582597959035387448e-04
-9.783786092771835641e-01 -4.554698096973187546e-04
-9.784648288773771796e-01 -4.527031072172835462e-04
-9.785505283948788824e-01 -4.499594319582915568e-04
-9.786357120610467142e-01 -4.472385311117268937e-04
-9.787203840635831931e-01 -4.445401554970324553e-04
-9.788045485470839857e-01 -4.418640594947931353e-04
-9.788882096135781419e-01 -4.392100009813286162e-04
-9.789713713230602243e-01 -4.365777412647601358e-04
-9.790540376940151113e-01 -4.339670450225076412e-04
-9.791362127039342500e-01 -4.313776802401855640e-04
-9.792179002898253604e-01 -4.288094181518588353e-04
-9.792991043487137004e-01 -4.262620331816239041e-04
-9.793798287381370038e-01 -4.237353028864840223e-04
-9.794600772766319796e-01 -4.212290079004812286e-04
-9.795398537442149278e-01 -4.187429318800566782e-04
-9.796191618828550274e-01 -4.162768614506069578e-04
-9.796980053969398528e-01 -4.138305861542045604e-04
-9.797763879537358944e-01 -4.114038983984574251e-04
-9.798543131838407527e-01 -4.089965934064730062e-04
-9.799317846816300026e-01 -4.066084691679038346e-04
-9.800088060056969530e-01 -4.042393263910451897e-04
-9.800853806792862999e-01 -4.018889684559592379e-04
-9.801615121907221173e-01 -3.995572013685990244e-04
-9.802372039938285209e-01 -3.972438337159100888e-04
-9.803124595083454462e-01 -3.949486766218816250e-04
-9.803872821203383214e-01 -3.926715437045268033e-04
-9.804616751826014109e-01 -3.904122510337676411e-04
-9.805356420150559416e-01 -3.881706170902023069e-04
-9.806091859051425663e-01 -3.859464627247348521e-04
-9.806823101082077221e-01 -3.837396111190430857e-04
-9.807550178478857683e-01 -3.815498877468670273e-04
-9.808273123164743534e-01 -3.793771203360964714e-04
-9.808991966753054514e-01 -3.772211388316376048e-04
-9.809706740551110693e-01 -3.750817753590428489e-04
-9.810417475563832923e-01 -3.729588641888810486e-04
-9.811124202497304436e-01 -3.708522417018337517e-04
-9.811826951762269156e-01 -3.687617463544984970e-04
-9.812525753477593371e-01 -3.666872186458814916e-04
-9.813220637473671903e-01 -3.646285010845661803e-04
-9.813911633295792081e-01 -3.625854381565376486e-04
-9.814598770207445533e-01 -3.605578762936499041e-04
-9.815282077193603349e-01 -3.585456638427203676e-04
-9.815961582963940169e-01 -3.565486510352350422e-04
-9.816637315956010523e-01 -3.545666899576536252e-04
-9.817309304338391884e-01 -3.525996345222961862e-04
-9.817977576013777741e-01 -3.506473404388006773e-04
-9.818642158622028493e-01 -3.487096651861368562e-04
-9.819303079543186819e-01 -3.467864679851635030e-04
-9.819960365900444188e-01 -3.448776097717177634e-04
-9.820614044563071854e-01 -3.429829531702218728e-04
-9.821264142149316312e-01 -3.411023624677975586e-04
-9.821910685029243693e-01 -3.392357035888751639e-04
-9.822553699327561949e-01 -3.373828440702857827e-04
-9.823193210926387531e-01 -3.355436530368282764e-04
-9.823829245467992077e-01 -3.337180011772957204e-04
-9.824461828357501370e-01 -3.319057607209545055e-04
-9.825090984765560975e-01 -3.301068054144647092e-04
-9.825716739630968588e-01 -3.283210104992308415e-04
-9.826339117663268619e-01 -3.265482526891754292e-04
-9.826958143345315699e-01 -3.247884101489233503e-04
-9.827573840935800442e-01 -3.230413624723899794e-04
-9.828186234471744109e-01 -3.213069906617627906e-04
-9.828795347770961088e-01 -3.195851771068675801e-04
-9.829401204434488060e-01 -3.178758055649128595e-04
-9.830003827848980968e-01 -3.161787611406009801e-04
-9.830603241189079800e-01 -3.144939302666001336e-04
-9.831199467419747817e-01 -3.128212006843686106e-04
-9.831792529298570837e-01 -3.111604614253239438e-04
-9.832382449378036515e-01 -3.095116027923480446e-04
-9.832969250007779216e-01 -3.078745163416240528e-04
-9.833552953336792690e-01 -3.062490948647941086e-04
-9.834133581315622763e-01 -3.046352323714337129e-04
-9.834711155698523388e-01 -3.030328240718351386e-04
-9.835285698045587166e-01 -3.014417663600918711e-04
-9.835857229724854767e-01 -2.998619567974813126e-04
-9.836425771914387717e-01 -2.982932940961348540e-04
-9.836991345604320092e-01 -2.967356781029924966e-04
-9.837553971598885783e-01 -2.951890097840349195e-04
-9.838113670518412457e-01 -2.936531912087863823e-04
-9.838670462801301086e-01 -2.921281255350850997e-04
-9.839224368705967727e-01 -2.906137169941126319e-04
-9.839775408312773086e-01 -2.891098708756788759e-04
-9.840323601525917674e-01 -2.876164935137568031e-04
-9.840868968075320300e-01 -2.861334922722610875e-04
-9.841411527518467706e-01 -2.846607755310674812e-04
-9.841951299242246431e-01 -2.831982526722656192e-04
-9.842488302464741379e-01 -2.817458340666421077e-04
-9.843022556237029930e-01 -2.803034310603889109e-04
-9.843554079444932770e-01 -2.788709559620314500e-04
-9.844082890810758046e-01 -2.774483220295743025e-04
-9.844609008895017777e-01 -2.760354434578570740e-04
-9.845132452098123155e-01 -2.746322353661186533e-04
-9.845653238662058770e-01 -2.732386137857648100e-04
-9.846171386672039061e-01 -2.718544956483341462e-04
-9.846686914058142559e-01 -2.704797987736609404e-04
-9.847199838596921717e-01 -2.691144418582280514e-04
-9.847710177913001628e-01 -2.677583444637083102e-04
-9.848217949480649880e-01 -2.664114270056894144e-04
-9.848723170625336421e-01 -2.650736107425794496e-04
-9.849225858525265664e-01 -2.637448177646895702e-04
-9.849726030212895278e-01 -2.624249709834897181e-04
-9.850223702576437201e-01 -2.611139941210343990e-04
-9.850718892361335355e-01 -2.598118116995557511e-04
-9.851211616171727803e-01 -2.585183490312191359e-04
-9.851701890471896705e-01 -2.572335322080409247e-04
-9.852189731587691623e-01 -2.559572880919620862e-04
-9.852675155707939503e-01 -2.546895443050768140e-04
-9.853158178885842444e-01 -2.534302292200127805e-04
-9.853638817040348830e-01 -2.521792719504598176e-04
-9.854117085957521116e-01 -2.509366023418439892e-04
-9.854593001291869214e-01 -2.497021509621460251e-04
-9.855066578567689417e-01 -2.484758490928588035e-04
-9.855537833180368912e-01 -2.472576287200832870e-04
-9.856006780397684741e-01 -2.460474225257598202e-04
-9.856473435361087221e-01 -2.448451638790315925e-04
-9.856937813086960043e-01 -2.436507868277393155e-04
-9.857399928467878159e-01 -2.424642260900430240e-04
-9.857859796273837905e-01 -2.412854170461698334e-04
-9.858317431153483801e-01 -2.401142957302849720e-04
-9.858772847635313141e-01 -2.389507988224834562e-04
-9.859226060128867264e-01 -2.377948636409016531e-04
-9.859677082925913938e-01 -2.366464281339444452e-04
-9.860125930201611988e-01 -2.355054308726276457e-04
-9.860572616015662595e-01 -2.343718110430330088e-04
-9.861017154313446165e-01 -2.332455084388731505e-04
-9.861459558927150315e-01 -2.321264634541663537e-04
-9.861899843576878988e-01 -2.310146170760167842e-04
-9.862338021871754901e-01 -2.299099108775003088e-04
-9.862774107311002014e-01 -2.288122870106529326e-04
-9.863208113285022449e-01 -2.277216881995602568e-04
-9.863640053076457859e-01 -2.266380577335470089e-04
-9.864069939861235259e-01 -2.255613394604636085e-04
-9.864497786709608418e-01 -2.244914777800688203e-04
-9.864923606587183702e-01 -2.234284176375069778e-04
-9.865347412355929269e-01 -2.223721045168774437e-04
-9.865769216775178707e-01 -2.213224844348958770e-04
-9.866189032502624690e-01 -2.202795039346444302e-04
-9.866606872095297076e-01 -2.192431100794101475e-04
-9.867022748010526589e-01 -2.182132504466101797e-04
-9.867436672606909598e-01 -2.171898731218012424e-04
-9.867848658145248475e-01 -2.161729266927740474e-04
-9.868258716789490848e-01 -2.151623602437286711e-04
-9.868666860607653302e-01 -2.141581233495315083e-04
-9.869073101572736206e-01 -2.131601660700514810e-04
-9.869477451563629655e-01 -2.121684389445742023e-04
-9.869879922366006086e-01 -2.111828929862937139e-04
-9.870280525673205130e-01 -2.102034796768791427e-04
-9.870679273087108463e-01 -2.092301509611159773e-04
-9.871076176119003565e-01 -2.082628592416205823e-04
-9.871471246190440807e-01 -2.073015573736262430e-04
-9.871864494634078335e-01 -2.063461986598408217e-04
-9.872255932694515845e-01 -2.053967368453731251e-04
-9.872645571529125030e-01 -2.044531261127282814e-04
-9.873033422208865595e-01 -2.035153210768703646e-04
-9.873419495719092387e-01 -2.025832767803513999e-04
-9.873803802960361420e-01 -2.016569486885052577e-04
-9.874186354749211469e-01 -2.007362926847064649e-04
-9.874567161818955663e-01 -1.998212650656914927e-04
-9.874946234820448643e-01 -1.989118225369424951e-04
-9.875323584322857062e-01 -1.980079222081322502e-04
-9.875699220814411206e-01 -1.971095215886290851e-04
-9.876073154703157719e-01 -1.962165785830615405e-04
-9.876445396317701242e-01 -1.953290514869409581e-04
-9.876815955907929379e-01 -1.944468989823415321e-04
-9.877184843645747669e-01 -1.935700801336371170e-04
-9.877552069625789022e-01 -1.926985543832932229e-04
-9.877917643866123143e-01 -1.918322815477146016e-04
-9.878281576308963752e-01 -1.909712218131458250e-04
-9.878643876821353587e-01 -1.901153357316257464e-04
-9.879004555195857185e-01 -1.892645842169937069e-04
-9.879363621151240338e-01 -1.884189285409473488e-04
-9.879721084333134007e-01 -1.875783303291516312e-04
-9.880076954314708226e-01 -1.867427515573969864e-04
-9.880431240597322695e-01 -1.859121545478072417e-04
-9.880783952611182919e-01 -1.850865019650957063e-04
-9.881135099715975256e-01 -1.842657568128687202e-04
-9.881484691201514181e-01 -1.834498824299770150e-04
-9.881832736288360675e-01 -1.826388424869122872e-04
-9.882179244128457274e-01 -1.818326009822501745e-04
-9.882524223805734254e-01 -1.810311222391376576e-04
-9.882867684336725800e-01 -1.802343709018246437e-04
-9.883209634671169530e-01 -1.794423119322397571e-04
-9.883550083692608235e-01 -1.786549106066082527e-04
-9.883889040218979405e-01 -1.778721325121128080e-04
-9.884226513003194770e-01 -1.770939435435956247e-04
-9.884562510733727603e-01 -1.763203099003016205e-04
-9.884897042035180048e-01 -1.755511980826624961e-04
-9.885230115468848222e-01 -1.747865748891201578e-04
-9.885561739533288428e-01 -1.740264074129895791e-04
-9.885891922664867826e-01 -1.732706630393606383e-04
-9.886220673238313994e-01 -1.725193094420374162e-04
-9.886547999567258938e-01 -1.717723145805162533e-04
-9.886873909904777546e-01 -1.710296466969996672e-04
-9.887198412443919393e-01 -1.702912743134475128e-04
-9.887521515318234977e-01 -1.695571662286639476e-04
-9.887843226602296420e-01 -1.688272915154198780e-04
-9.888163554312214831e-01 -1.681016195176103165e-04
-9.888482506406149897e-01 -1.673801198474464337e-04
-9.888800090784816144e-01 -1.666627623826815732e-04
-9.889116315291982540e-01 -1.659495172638704148e-04
-9.889431187714966542e-01 -1.652403548916617497e-04
-9.889744715785127038e-01 -1.645352459241232652e-04
-9.890056907178346179e-01 -1.638341612740989918e-04
-9.890367769515512331e-01 -1.631370721065980567e-04
-9.890677310362989694e-01 -1.624439498362147160e-04
-9.890985537233099034e-01 -1.617547661245793413e-04
-9.891292457584571762e-01 -1.610694928778393846e-04
-9.891598078823019558e-01 -1.603881022441709984e-04
-9.891902408301385119e-01 -1.597105666113194148e-04
-9.892205453320397357e-01 -1.590368586041688149e-04
-9.892507221129014372e-01 -1.583669510823411191e-04
-9.892807718924873095e-01 -1.577008171378223159e-04
-9.893106953854720054e-01 -1.570384300926179564e-04
-9.893404933014847691e-01 -1.563797634964350484e-04
-9.893701663451527351e-01 -1.557247911243917339e-04
-9.893997152161428943e-01 -1.550734869747537185e-04
-9.894291406092045049e-01 -1.544258252666967765e-04
-9.894584432142106145e-01 -1.537817804380960357e-04
-9.894876237161994714e-01 -1.531413271433403067e-04
-9.895166827954154920e-01 -1.525044402511721900e-04
-9.895456211273490066e-01 -1.518710948425531192e-04
-9.895744393827772267e-01 -1.512412662085529068e-04
-9.896031382278034361e-01 -1.506149298482642278e-04
-9.896317183238959592e-01 -1.499920614667404938e-04
-9.896601803279275744e-01 -1.493726369729579597e-04
-9.896885248922138167e-01 -1.487566324778009236e-04
-9.897167526645509472e-01 -1.481440242920700745e-04
-9.897448642882538117e-01 -1.475347889245139338e-04
-9.897728604021930332e-01 -1.469289030798824679e-04
-9.898007416408323156e-01 -1.463263436570029009e-04
-9.898285086342648587e-01 -1.457270877468777256e-04
-9.898561620082495516e-01 -1.451311126308038298e-04
-9.898837023842473881e-01 -1.445383957785136854e-04
-9.899111303794562167e-01 -1.439489148463368674e-04
-9.899384466068468225e-01 -1.433626476753827137e-04
-9.899656516751973445e-01 -1.427795722897435855e-04
-9.899927461891276925e-01 -1.421996668947181038e-04
-9.900197307491344079e-01 -1.416229098750543085e-04
-9.900466059516237483e-01 -1.410492797932131183e-04
-9.900733723889459936e-01 -1.404787553876506840e-04
-9.901000306494280867e-01 -1.399113155711199854e-04
-9.901265813174067176e-01 -1.393469394289917004e-04
-9.901530249732614086e-01 -1.387856062175936954e-04
-9.901793621934459333e-01 -1.382272953625687025e-04
-9.902055935505210682e-01 -1.376719864572507272e-04
-9.902317196131860122e-01 -1.371196592610591819e-04
-9.902577409463093616e-01 -1.365702936979106929e-04
-9.902836581109608627e-01 -1.360238698546488499e-04
-9.903094716644418316e-01 -1.354803679794909510e-04
-9.903351821603155747e-01 -1.349397684804919595e-04
-9.903607901484378084e-01 -1.344020519240254278e-04
-9.903862961749861915e-01 -1.338671990332811733e-04
-9.904117007824906338e-01 -1.333351906867788906e-04
-9.904370045098619402e-01 -1.328060079168990313e-04
-9.904622078924211204e-01 -1.322796319084288883e-04
-9.904873114619285879e-01 -1.317560439971248083e-04
-9.905123157466118045e-01 -1.312352256682902066e-04
-9.905372212711945901e-01 -1.307171585553686794e-04
-9.905620285569243233e-01 -1.302018244385530260e-04
-9.905867381216001410e-01 -1.296892052434088006e-04
-9.906113504795998059e-01 -1.291792830395128793e-04
-9.906358661419079059e-01 -1.286720400391069353e-04
-9.906602856161418336e-01 -1.281674585957652524e-04
-9.906846094065792085e-01 -1.276655212030769048e-04
-9.907088380141837458e-01 -1.271662104933423288e-04
-9.907329719366320120e-01 -1.266695092362835832e-04
-9.907570116683391825e-01 -1.261754003377686228e-04
-9.907809577004844659e-01 -1.256838668385493413e-04
-9.908048105210373047e-01 -1.251948919130126787e-04
-9.908285706147820227e-01 -1.247084588679456881e-04
-9.908522384633429159e-01 -1.242245511413131518e-04
-9.908758145452093435e-01 -1.237431523010486961e-04
-9.908992993357602641e-01 -1.232642460438581841e-04
-9.909226933072883270e-01 -1.227878161940366075e-04
-9.909459969290240755e-01 -1.223138467022967686e-04
-9.909692106671600387e-01 -1.218423216446107429e-04
-9.909923349848740459e-01 -1.213732252210633888e-04
-9.910153703423532079e-01 -1.209065417547182050e-04
-9.910383171968167870e-01 -1.204422556904945576e-04
-9.910611760025391792e-01 -1.199803515940576874e-04
-9.910839472108730064e-01 -1.195208141507193833e-04
-9.911066312702717651e-01 -1.190636281643507306e-04
-9.911292286263119200e-01 -1.186087785563060676e-04
-9.911517397217152192e-01 -1.181562503643582447e-04
-9.911741649963711209e-01 -1.177060287416449428e-04
-9.911965048873579986e-01 -1.172580989556260635e-04
-9.912187598289652346e-01 -1.168124463870518127e-04
-9.912409302527142030e-01 -1.163690565289416805e-04
-9.912630165873800303e-01 -1.159279149855738832e-04
-9.912850192590121345e-01 -1.154890074714854580e-04
-9.913069386909555414e-01 -1.150523198104821829e-04
-9.913287753038709793e-01 -1.146178379346596374e-04
-9.913505295157558628e-01 -1.141855478834334918e-04
-9.913722017419644983e-01 -1.137554358025802187e-04
-9.913937923952279574e-01 -1.133274879432875757e-04
-9.914153018856742827e-01 -1.129016906612148602e-04
-9.914367306208480279e-01 -1.124780304155627444e-04
-9.914580790057299087e-01 -1.120564937681527205e-04
-9.914793474427563424e-01 -1.116370673825159101e-04
-9.915005363318386555e-01 -1.112197380229911701e-04
-9.915216460703818457e-01 -1.108044925538325239e-04
-9.915426770533040113e-01 -1.103913179383252379e-04
-9.915636296730545585e-01 -1.099802012379116840e-04
-9.915845043196330755e-01 -1.095711296113253193e-04
-9.916053013806076510e-01 -1.091640903137338275e-04
-9.916260212411331931e-01 -1.087590706958908800e-04
-9.916466642839693035e-01 -1.083560582032963668e-04
-9.916672308894983745e-01 -1.079550403753653018e-04
-9.916877214357435744e-01 -1.075560048446048993e-04
-9.917081362983857229e-01 -1.071589393358001488e-04
-9.917284758507816100e-01 -1.067638316652074257e-04
-9.917487404639807602e-01 -1.063706697397560447e-04
-9.917689305067427519e-01 -1.059794415562584314e-04
-9.917890463455542038e-01 -1.055901352006274646e-04
-9.918090883446456507e-01 -1.052027388471021114e-04
-9.918290568660081963e-01 -1.048172407574806661e-04
-9.918489522694101668e-01 -1.044336292803615376e-04
-9.918687749124134312e-01 -1.040518928503918298e-04
-9.918885251503897216e-01 -1.036720199875231446e-04
-9.919082033365369533e-01 -1.032939992962750026e-04
-9.919278098218948791e-01 -1.029178194650054462e-04
-9.919473449553610767e-01 -1.025434692651886484e-04
-9.919668090837068242e-01 -1.021709375507003434e-04
-9.919862025515927551e-01 -1.018002132571095705e-04
-9.920055257015837347e-01 -1.014312854009778058e-04
-9.920247788741648476e-01 -1.010641430791649236e-04
-9.920439624077564966e-01 -1.006987754681419611e-04
-9.920630766387290578e-01 -1.003351718233106598e-04
-9.920821219014180903e-01 -9.997332147832971500e-05
-9.921010985281391026e-01 -9.961321384444753082e-05
-9.921200068492025403e-01 -9.925483840984169700e-05
-9.921388471929275532e-01 -9.889818473896451034e-05
-9.921576198856574269e-01 -9.854324247189558399e-05
-9.921763252517731280e-01 -9.819000132370008112e-05
-9.921949636137076256e-01 -9.783845108379353504e-05
-9.922135352919604356e-01 -9.748858161531282222e-05
-9.922320406051110542e-01 -9.714038285449320682e-05
-9.922504798698328354e-01 -9.679384481005138901e-05
-9.922688534009069805e-01 -9.644895756257463833e-05
-9.922871615112359711e-01 -9.610571126391571407e-05
-9.923054045118570032e-01 -9.576409613659378928e-05
-9.923235827119557539e-01 -9.542410247320080949e-05
-9.923416964188787048e-01 -9.508572063581416682e-05
-9.923597459381474639e-01 -9.474894105541445627e-05
-9.923777315734709781e-01 -9.441375423130910036e-05
-9.923956536267588557e-01 -9.408015073056150309e-05
-9.924135123981339124e-01 -9.374812118742554363e-05
-9.924313081859451602e-01 -9.341765630278568082e-05
-9.924490412867801314e-01 -9.308874684360223461e-05
-9.924667119954778682e-01 -9.276138364236207509e-05
-9.924843206051406908e-01 -9.243555759653448848e-05
-9.925018674071468539e-01 -9.211125966803236935e-05
-9.925193526911628705e-01 -9.178848088267808837e-05
-9.925367767451552803e-01 -9.146721232967522841e-05
-9.925541398554027506e-01 -9.114744516108458957e-05
-9.925714423065081782e-01 -9.082917059130553403e-05
-9.925886843814102356e-01 -9.051237989656210126e-05
-9.926058663613952504e-01 -9.019706441439412424e-05
-9.926229885261084185e-01 -8.988321554315299407e-05
-9.926400511535660165e-01 -8.957082474150229008e-05
-9.926570545201662821e-01 -8.925988352792305828e-05
-9.926739989007006271e-01 -8.895038348022383341e-05
-9.926908845683655169e-01 -8.864231623505492981e-05
-9.927077117947727958e-01 -8.833567348742795019e-05
-9.927244808499615658e-01 -8.803044699023912967e-05
-9.927411920024082903e-01 -8.772662855379749101e-05
-9.927578455190384510e-01 -8.742421004535735017e-05
-9.927744416652366510e-01 -8.712318338865510450e-05
-9.927909807048577173e-01 -8.682354056345052034e-05
-9.928074629002373586e-01 -8.652527360507207283e-05
-9.928238885122023794e-01 -8.622837460396670390e-05
-9.928402578000812273e-01 -8.593283570525368656e-05
-9.928565710217145401e-01 -8.563864910828246021e-05
-9.928728284334649157e-01 -8.534580706619503306e-05
-9.928890302902279030e-01 -8.505430188549190822e-05
-9.929051768454411064e-01 -8.476412592560233312e-05
-9.929212683510951765e-01 -8.447527159845843840e-05
-9.929373050577430249e-01 -8.418773136807329355e-05
-9.929532872145100386e-01 -8.390149775012283853e-05
-9.929692150691036279e-01 -8.361656331153173214e-05
-9.929850888678232179e-01 -8.333292067006295434e-05
-9.930009088555697971e-01 -8.305056249391120336e-05
-9.930166752758551318e-01 -8.276948150129980288e-05
-9.930323883708118693e-01 -8.248967046008185116e-05
-9.930480483812020864e-01 -8.221112218734437881e-05
-9.930636555464275039e-01 -8.193382954901654524e-05
-9.930792101045380349e-01 -8.165778545948125034e-05
-9.930947122922413328e-01 -8.138298288119025627e-05
-9.931101623449118954e-01 -8.110941482428295484e-05
-9.931255604965998351e-01 -8.083707434620846888e-05
-9.931409069800400946e-01 -8.056595455135122299e-05
-9.931562020266609947e-01 -8.029604859065995668e-05
-9.931714458665935608e-01 -8.002734966128007140e-05
-9.931866387286798492e-01 -7.975985100618912180e-05
-9.932017808404818293e-01 -7.949354591383608806e-05
-9.932168724282898209e-01 -7.922842771778333172e-05
-9.932319137171312651e-01 -7.896448979635216998e-05
-9.932469049307790510e-01 -7.870172557227147223e-05
-9.932618462917597313e-01 -7.844012851232944137e-05
-9.932767380213622932e-01 -7.817969212702859366e-05
-9.932915803396462628e-01 -7.792040997024371994e-05
-9.933063734654495880e-01 -7.766227563888305899e-05
-9.933211176163974088e-01 -7.740528277255237098e-05
-9.933358130089096072e-01 -7.714942505322197901e-05
-9.933504598582090228e-01 -7.689469620489706319e-05
-9.933650583783293353e-01 -7.664108999329061114e-05
-9.933796087821232801e-01 -7.638860022549934985e-05
-9.933941112812700869e-01 -7.613722074968263219e-05
-9.934085660862832512e-01 -7.588694545474412867e-05
-9.934229734065186390e-01 -7.563776827001636525e-05
-9.934373334501818142e-01 -7.538968316494801237e-05
-9.934516464243358103e-01 -7.514268414879407413e-05
-9.934659125349083464e-01 -7.489676527030867965e-05
-9.934801319866998215e-01 -7.465192061744047643e-05
-9.934943049833900863e-01 -7.440814431703122219e-05
-9.935084317275466592e-01 -7.416543053451642306e-05
-9.935225124206312763e-01 -7.392377347362895335e-05
-9.935365472630072192e-01 -7.368316737610523684e-05
-9.935505364539470863e-01 -7.344360652139393512e-05
-9.935644801916393432e-01 -7.320508522636726524e-05
-9.935783786731956502e-01 -7.296759784503483815e-05
-9.935922320946579678e-01 -7.273113876825993643e-05
-9.936060406510051068e-01 -7.249570242347843502e-05
-9.936198045361603892e-01 -7.226128327441987652e-05
-9.936335239429977539e-01 -7.202787582083139276e-05
-9.936471990633491957e-01 -7.179547459820374042e-05
-9.936608300880112044e-01 -7.156407417749974904e-05
-9.936744172067514258e-01 -7.133366916488523561e-05
-9.936879606083154348e-01 -7.110425420146219597e-05
-9.937014604804336182e-01 -7.087582396300434078e-05
-9.937149170098271700e-01 -7.064837315969485412e-05
-9.937283303822150859e-01 -7.042189653586653734e-05
-9.937417007823204917e-01 -7.019638886974412131e-05
-9.937550283938768603e-01 -6.997184497318881485e-05
-9.937683133996347840e-01 -6.974825969144502153e-05
-9.937815559813678590e-01 -6.952562790288938750e-05
-9.937947563198792356e-01 -6.930394451878186873e-05
-9.938079145950079463e-01 -6.908320448301896656e-05
-9.938210309856345681e-01 -6.886340277188910460e-05
-9.938341056696881060e-01 -6.864453439383011977e-05
-9.938471388241512106e-01 -6.842659438918877277e-05
-9.938601306250671730e-01 -6.820957782998242683e-05
-9.938730812475450316e-01 -6.799347981966263746e-05
-9.938859908657662334e-01 -6.777829549288088347e-05


==> ex4-offset2.txt <==
-9.857001341756479462e-01 1.213759603283949263e-04
-9.856513653533605090e-01 1.219988545251839368e-04
-9.856023460483531728e-01 1.226260274797359088e-04
-9.855530745386317237e-01 1.232575160700313702e-04
-9.855035490873484960e-01 1.238933575568693405e-04
-9.854537679426481622e-01 1.245335895885204159e-04
-9.854037293375111917e-01 1.251782502054443486e-04
-9.853534314895963098e-01 1.258273778450737647e-04
-9.853028726010798488e-01 1.264810113466648025e-04
-9.852520508584943215e-01 1.271391899562156777e-04
-9.852009644325641080e-01 1.278019533314541214e-04
-9.851496114780394775e-01 1.284693415468953458e-04
-9.850979901335287225e-01 1.291413950989710527e-04
-9.850460985213284060e-01 1.298181549112305949e-04
-9.849939347472502771e-01 1.304996623396162164e-04
-9.849414969004477438e-01 1.311859591778125056e-04
-9.848887830532392362e-01 1.318770876626722038e-04
-9.848357912609293496e-01 1.325730904797187484e-04
-9.847825195616281002e-01 1.332740107687274472e-04
-9.847289659760678493e-01 1.339798921293861521e-04
-9.846751285074175630e-01 1.346907786270370587e-04
-9.846210051410956288e-01 1.354067147985003894e-04
-9.845665938445794518e-01 1.361277456579817774e-04
-9.845118925672129429e-01 1.368539167030647340e-04
-9.844568992400115626e-01 1.375852739207891729e-04
-9.844016117754654793e-01 1.383218637938176212e-04
-9.843460280673392848e-01 1.390637333066906047e-04
-9.842901459904694894e-01 1.398109299521727814e-04
-9.842339634005604632e-01 1.405635017376906631e-04
-9.841774781339757139e-01 1.413214971918642828e-04
-9.841206880075289432e-01 1.420849653711338386e-04
-9.840635908182704394e-01 1.428539558664829396e-04
-9.840061843432716948e-01 1.436285188102601076e-04
-9.839484663394075792e-01 1.444087048831002433e-04
-9.838904345431345178e-01 1.451945653209473549e-04
-9.838320866702672252e-01 1.459861519221809659e-04
-9.837734204157517759e-01 1.467835170548467130e-04
-9.837144334534354551e-01 1.475867136639942264e-04
-9.836551234358348328e-01 1.483957952791231595e-04
-9.835954879938993978e-01 1.492108160217395631e-04
-9.835355247367735254e-01 1.500318306130240674e-04
-9.834752312515538941e-01 1.508588943816146382e-04
-9.834146051030451252e-01 1.516920632715042846e-04
-9.833536438335116481e-01 1.525313938500574059e-04
-9.832923449624257906e-01 1.533769433161455908e-04
-9.832307059862136489e-01 1.542287695084051447e-04
-9.831687243779969609e-01 1.550869309136188403e-04
-9.831063975873317595e-01 1.559514866752232179e-04
-9.830437230399431403e-01 1.568224966019443102e-04
-9.829806981374576980e-01 1.577000211765637692e-04
-9.829173202571311885e-01 1.585841215648169675e-04
-9.828535867515731939e-01 1.594748596244265440e-04
-9.827894949484681231e-01 1.603722979142725583e-04
-9.827250421502924382e-01 1.612764997037023727e-04
-9.826602256340282171e-01 1.621875289819821569e-04
-9.825950426508724966e-01 1.631054504678928097e-04
-9.825294904259433970e-01 1.640303296194727618e-04
-9.824635661579820267e-01 1.649622326439095592e-04
-9.823972670190496137e-01 1.659012265075838577e-04
-9.823305901542225271e-01 1.668473789462678080e-04
-9.822635326812807488e-01 1.678007584754804334e-04
-9.821960916903943462e-01 1.687614344010031711e-04
-9.821282642438039501e-01 1.697294768295580167e-04
-9.820600473754984572e-01 1.707049566796511994e-04
-9.819914380908867368e-01 1.716879456925856674e-04
-9.819224333664667848e-01 1.726785164436442539e-04
-9.818530301494885482e-01 1.736767423534481313e-04
-9.817832253576129764e-01 1.746826976994922073e-04
-9.817130158785671856e-01 1.756964576278614203e-04
-9.816423985697929622e-01 1.767180981651307798e-04
-9.815713702580926014e-01 1.777476962304524587e-04
-9.814999277392683075e-01 1.787853296478337053e-04
-9.814280677777572626e-01 1.798310771586076890e-04
-9.813557871062617011e-01 1.808850184341025927e-04
-9.812830824253738760e-01 1.819472340885108753e-04
-9.812099504031954744e-01 1.830178056919631781e-04
-9.811363876749521484e-01 1.840968157838101540e-04
-9.810623908426021611e-01 1.851843478861161759e-04
-9.809879564744408142e-01 1.862804865173685862e-04
-9.809130811046974374e-01 1.873853172064067127e-04
-9.808377612331287132e-01 1.884989265065736884e-04
-9.807619933246045640e-01 1.896214020100965504e-04
-9.806857738086895981e-01 1.907528323626975447e-04
-9.806090990792181161e-01 1.918933072784414888e-04
-9.805319654938626783e-01 1.930429175548230682e-04
-9.804543693736971210e-01 1.942017550880992445e-04
-9.803763070027537996e-01 1.953699128888697822e-04
-9.802977746275732818e-01 1.965474850979122929e-04
-9.802187684567488235e-01 1.977345670022749937e-04
-9.801392846604635167e-01 1.989312550516327373e-04
-9.800593193700217753e-01 2.001376468749108942e-04
-9.799788686773731605e-01 2.013538412971819114e-04
-9.798979286346294337e-01 2.025799383568400243e-04
-9.798164952535759475e-01 2.038160393230590791e-04
-9.797345645051740437e-01 2.050622467135381041e-04
-9.796521323190579000e-01 2.063186643125414037e-04
-9.795691945830232727e-01 2.075853971892373771e-04
-9.794857471425092443e-01 2.088625517163422696e-04
-9.794017858000715337e-01 2.101502355890745197e-04
-9.793173063148500335e-01 2.114485578444252607e-04
-9.792323044020261325e-01 2.127576288807519675e-04
-9.791467757322743770e-01 2.140775604776991542e-04
-9.790607159312042507e-01 2.154084658164550649e-04
-9.789741205787954037e-01 2.167504595003488322e-04
-9.788869852088231127e-01 2.181036575757950668e-04
-9.787993053082761907e-01 2.194681775535928204e-04
-9.787110763167661265e-01 2.208441384305852610e-04
-9.786222936259273419e-01 2.222316607116874899e-04
-9.785329525788084570e-01 2.236308664322888152e-04
-9.784430484692544505e-01 2.250418791810372601e-04
-9.783525765412806052e-01 2.264648241230137068e-04
-9.782615319884353511e-01 2.278998280233028313e-04
-9.781699099531550035e-01 2.293470192709687436e-04
-9.780777055261085096e-01 2.308065279034430856e-04
-9.779849137455317587e-01 2.322784856313339077e-04
-9.778915295965524557e-01 2.337630258636628057e-04
-9.777975480105046691e-01 2.352602837335396682e-04
-9.777029638642330545e-01 2.367703961242827062e-04
-9.776077719793863086e-01 2.382935016959930618e-04
-9.775119671216998540e-01 2.398297409125927228e-04
-9.774155440002683104e-01 2.413792560693348791e-04
-9.773184972668056414e-01 2.429421913207962342e-04
-9.772208215148950883e-01 2.445186927093601884e-04
-9.771225112792270018e-01 2.461089081942019539e-04
-9.770235610348251276e-01 2.477129876807834894e-04
-9.769239651962612347e-01 2.493310830508710190e-04
-9.768237181168569760e-01 2.509633481930830792e-04
-9.767228140878736475e-01 2.526099390339817509e-04
-9.766212473376902903e-01 2.542710135697160757e-04
-9.765190120309675814e-01 2.559467318982309916e-04
-9.764161022677992907e-01 2.576372562520507338e-04
-9.763125120828510806e-01 2.593427510316502526e-04
-9.762082354444848731e-01 2.610633828394256519e-04
-9.761032662538702276e-01 2.627993205142760652e-04
-9.759975983440811742e-01 2.645507351668090006e-04
-9.758912254791791696e-01 2.663178002151827097e-04
-9.757841413532815089e-01 2.681006914215977761e-04
-9.756763395896150826e-01 2.698995869294513691e-04
-9.755678137395548122e-01 2.717146673011685263e-04
-9.754585572816468764e-01 2.735461155567230442e-04
-9.753485636206168374e-01 2.753941172128636415e-04
-9.752378260863613368e-01 2.772588603230588945e-04
-9.751263379329238035e-01 2.791405355181765567e-04
-9.750140923374540636e-01 2.810393360479122252e-04
-9.749010823991505204e-01 2.829554578229822605e-04
-9.747873011381859021e-01 2.848890994580990130e-04
-9.746727414946154688e-01 2.868404623157417449e-04
-9.745573963272675666e-01 2.888097505507427644e-04
-9.744412584126155297e-01 2.907971711557042209e-04
-9.743243204436325966e-01 2.928029340072633427e-04
-9.742065750286266201e-01 2.948272519132243315e-04
-9.740880146900566805e-01 2.968703406605756713e-04
-9.739686318633299367e-01 2.989324190644106856e-04
-9.738484188955790488e-01 3.010137090177703706e-04
-9.737273680444186175e-01 3.031144355424305161e-04
-9.736054714766820828e-01 3.052348268406500234e-04
-9.734827212671374186e-01 3.073751143479036270e-04
-9.733591093971806218e-01 3.095355327866185853e-04
-9.732346277535093293e-01 3.117163202209382753e-04
-9.731092681267720090e-01 3.139177181125331795e-04
-9.729830222101967241e-01 3.161399713774839864e-04
-9.728558815981951380e-01 3.183833284442581096e-04
-9.727278377849447599e-01 3.206480413128051025e-04
-9.725988821629455439e-01 3.229343656147939555e-04
-9.724690060215535059e-01 3.252425606750182410e-04
-9.723382005454891397e-01 3.275728895739946946e-04
-9.722064568133197415e-01 3.299256192117800053e-04
-9.720737657959173106e-01 3.323010203730351973e-04
-9.719401183548890266e-01 3.346993677933625942e-04
-9.718055052409811934e-01 3.371209402269452894e-04
-9.716699170924565365e-01 3.395660205155173663e-04
-9.715333444334419699e-01 3.420348956586941958e-04
-9.713957776722501603e-01 3.445278568856945242e-04
-9.712572070996696727e-01 3.470451997284828118e-04
-9.711176228872279159e-01 3.495872240963672755e-04
-9.709770150854217796e-01 3.521542343520826920e-04
-9.708353736219189623e-01 3.547465393893946620e-04
-9.706926882997275463e-01 3.573644527122570480e-04
-9.705489487953329331e-01 3.600082925155599373e-04
-9.704041446568029139e-01 3.626783817675026606e-04
-9.702582653018594350e-01 3.653750482936300855e-04
-9.701113000159156119e-01 3.680986248625688312e-04
-9.699632379500784385e-01 3.708494492735042768e-04
-9.698140681191167456e-01 3.736278644454357170e-04
-9.696637793993921894e-01 3.764342185082535726e-04
-9.695123605267537137e-01 3.792688648956780680e-04
-9.693598000943943749e-01 3.821321624401040448e-04
-9.692060865506698653e-01 3.850244754693961467e-04
-9.690512081968783997e-01 3.879461739056776887e-04
-9.688951531849989696e-01 3.908976333661636285e-04
-9.687379095153912933e-01 3.938792352660806795e-04
-9.685794650344515810e-01 3.968913669237280196e-04
-9.684198074322279970e-01 3.999344216677256487e-04
-9.682589242399907148e-01 4.030087989465035202e-04
-9.680968028277598947e-01 4.061149044400847374e-04
-9.679334304017859214e-01 4.092531501742148535e-04
-9.677687940019861212e-01 4.124239546368973423e-04
-9.676028804993317411e-01 4.156277428973874973e-04
-9.674356765931887425e-01 4.188649467277075883e-04
-9.672671688086089681e-01 4.221360047267418234e-04
-9.670973434935697943e-01 4.254413624469730233e-04
-9.669261868161647122e-01 4.287814725239263319e-04
-9.667536847617395068e-01 4.321567948083820877e-04
-9.665798231299762566e-01 4.355677965014290338e-04
-9.664045875319222656e-01 4.390149522924244904e-04
-9.662279633869624851e-01 4.424987444999314216e-04
-9.660499359197365354e-01 4.460196632157083989e-04
-9.658704901569954426e-01 4.495782064518238550e-04
-9.656896109244005322e-01 4.531748802909742646e-04
-9.655072828432604837e-01 4.568101990400824154e-04
-9.653234903272068790e-01 4.604846853872594705e-04
-9.651382175788052464e-01 4.641988705622123552e-04
-9.649514485861023783e-01 4.679532945001839070e-04
-9.647631671191067015e-01 4.717485060095107379e-04
-9.645733567262005925e-01 4.755850629428933505e-04
-9.643820007304835240e-01 4.794635323724686597e-04
-9.641890822260450467e-01 4.833844907687809798e-04
-9.639945840741640515e-01 4.873485241837507368e-04
-9.637984888994352017e-01 4.913562284377413552e-04
-9.636007790858186484e-01 4.954082093108293271e-04
-9.634014367726128070e-01 4.995050827383811648e-04
-9.632004438503481980e-01 5.036474750110515137e-04
-9.629977819565997965e-01 5.078360229793131217e-04
-9.627934324717167813e-01 5.120713742626354335e-04
-9.625873765144675742e-01 5.163541874634297721e-04
-9.623795949375982817e-01 5.206851323858883909e-04
-9.621700683233028739e-01 5.250648902598402390e-04
-9.619587769786019926e-01 5.294941539697543007e-04
-9.617457009306294990e-01 5.339736282890270112e-04
-9.615308199218242091e-01 5.385040301196891655e-04
-9.613141134050244840e-01 5.430860887376761943e-04
-9.610955605384631228e-01 5.477205460438055703e-04
-9.608751401806615577e-01 5.524081568206159554e-04
-9.606528308852186893e-01 5.571496889952183562e-04
-9.604286108954945833e-01 5.619459239083238709e-04
-9.602024581391845892e-01 5.667976565896064300e-04
-9.599743502227817693e-01 5.717056960395755201e-04
-9.597442644259254196e-01 5.766708655181299785e-04
-9.595121776956329063e-01 5.816940028399719687e-04
-9.592780666404114864e-01 5.867759606770677275e-04
-9.590419075242480051e-01 5.919176068683451456e-04
-9.588036762604723595e-01 5.971198247368238784e-04
-9.585633484054937314e-01 6.023835134143788912e-04
-9.583208991524042597e-01 6.077095881743496165e-04
-9.580763033244482640e-01 6.130989807722041912e-04
-9.578295353683536906e-01 6.185526397944864562e-04
-9.575805693475217817e-01 6.240715310162653785e-04
-9.573293789350726390e-01 6.296566377673307310e-04
-9.570759374067411285e-01 6.353089613073720394e-04
-9.568202176336226827e-01 6.410295212103910272e-04
-9.565621920747613416e-01 6.468193557586074437e-04
-9.563018327695798071e-01 6.526795223461224951e-04
-9.560391113301446309e-01 6.586110978926145061e-04
-9.557739989332650898e-01 6.646151792673481639e-04
-9.555064663124189783e-01 6.706928837237905111e-04
-9.552364837495034289e-01 6.768453493451345553e-04
-9.549640210664042117e-01 6.830737355010397084e-04
-9.546890476163802930e-01 6.893792233159090057e-04
-9.544115322752592112e-01 6.957630161490356265e-04
-9.541314434324369431e-01 7.022263400869591587e-04
-9.538487489816787068e-01 7.087704444483803939e-04
-9.535634163117149287e-01 7.153966023020041486e-04
-9.532754122966277111e-01 7.221061109976796089e-04
-9.529847032860216949e-01 7.289002927112306785e-04
-9.526912550949738767e-01 7.357804950033702222e-04
-9.523950329937572734e-01 7.427480913931183313e-04
-9.520960016973321061e-01 7.498044819461457174e-04
-9.517941253545981750e-01 7.569510938784879475e-04
-9.514893675374027637e-01 7.641893821760800329e-04
-9.511816912292975212e-01 7.715208302305872267e-04
-9.508710588140367737e-01 7.789469504920175369e-04
-9.505574320638127128e-01 7.864692851386132768e-04
-9.502407721272170260e-01 7.940894067645485775e-04
-9.499210395169258581e-01 8.018089190859637935e-04
-9.495981940970964486e-01 8.096294576658962525e-04
-9.492721950704714473e-01 8.175526906586746013e-04
-9.489430009651801390e-01 8.255803195743790244e-04
-9.486105696212309146e-01 8.337140800639728606e-04
-9.482748581766838880e-01 8.419557427257463823e-04
-9.479358230534978835e-01 8.503071139337226069e-04
-9.475934199430403604e-01 8.587700366887115501e-04
-9.472476037912529456e-01 8.673463914927115803e-04
-9.468983287834618068e-01 8.760380972473828798e-04
-9.465455483288237604e-01 8.848471121773517382e-04
-9.461892150443981242e-01 8.937754347791179547e-04
-9.458292807388333223e-01 9.028251047963789348e-04
-9.454656963956578064e-01 9.119982042225946916e-04
-9.450984121561648577e-01 9.212968583316706551e-04
-9.447273773018783904e-01 9.307232367376434314e-04
-9.443525402365896548e-01 9.402795544843030101e-04
-9.439738484679512931e-01 9.499680731657061689e-04
-9.435912485886173151e-01 9.597911020785807089e-04
-9.432046862569148926e-01 9.697509994076512719e-04
-9.428141061770354270e-01 9.798501734449487164e-04
-9.424194520787315676e-01 9.900910838442186952e-04
-9.420206666965038611e-01 1.000476242911571209e-03
-9.416176917482647069e-01 1.011008216933564517e-03
-9.412104679134630780e-01 1.021689627543950719e-03
-9.407989348106542415e-01 1.032523153130371265e-03
-9.403830309744991567e-01 1.043511530282321097e-03
-9.399626938321757885e-01 1.054657555281763356e-03
-9.395378596791853498e-01 1.065964085637814522e-03
-9.391084636545359299e-01 1.077434041666991199e-03
-9.386744397152844144e-01 1.089070408120549867e-03
-9.382357206104178227e-01 1.100876235860510791e-03
-9.377922378540547443e-01 1.112854643586033351e-03
-9.373439216979450039e-01 1.125008819611851086e-03
-9.368907011032481247e-01 1.137342023700560131e-03
-9.364325037115677208e-01 1.149857588950606172e-03
-9.359692558152188369e-01 1.162558923741904317e-03
-9.355008823267059181e-01 1.175449513741087066e-03
-9.350273067473862110e-01 1.188532923968461811e-03
-9.345484511352939450e-01 1.201812800928831956e-03
-9.340642360720990967e-01 1.215292874808434438e-03
-9.335745806291740889e-01 1.228976961740322910e-03
-9.330794023327403375e-01 1.242868966140619385e-03
-9.325786171280661119e-01 1.256972883118163097e-03
-9.320721393426854018e-01 1.271292800960176260e-03
-9.315598816486075906e-01 1.285832903696678461e-03
-9.310417550234849626e-01 1.300597473746481622e-03
-9.305176687107057365e-01 1.315590894647729976e-03
-9.299875301783777637e-01 1.330817653876053544e-03
-9.294512450771670320e-01 1.346282345753530918e-03
-9.289087171969548917e-01 1.361989674451803732e-03
-9.283598484222747027e-01 1.377944457092801413e-03
-9.278045386864887112e-01 1.394151626950698546e-03
-9.272426859246637454e-01 1.410616236758853795e-03
-9.266741860251034302e-01 1.427343462125667999e-03
-9.260989327794924009e-01 1.444338605063433256e-03
-9.255168178316054428e-01 1.461607097634441080e-03
-9.249277306245359265e-01 1.479154505718773601e-03
-9.243315583463924678e-01 1.496986532908421014e-03
-9.237281858744126328e-01 1.515109024532543041e-03
-9.231174957174406170e-01 1.533527971818900984e-03
-9.224993679567135008e-01 1.552249516196723723e-03
-9.218736801848977924e-01 1.571279953746474453e-03
-9.212403074433176409e-01 1.590625739802245097e-03
-9.205991221573114336e-01 1.610293493712730258e-03
-9.199499940696524991e-01 1.630290003767032861e-03
-9.192927901719680772e-01 1.650622232291786744e-03
-9.186273746340837265e-01 1.671297320926410854e-03
-9.179536087312246684e-01 1.692322596083571835e-03
-9.172713507689950196e-01 1.713705574602295695e-03
-9.165804560060587525e-01 1.735453969601471027e-03
-9.158807765744395590e-01 1.757575696541840201e-03
-9.151721613973549108e-01 1.780078879504971498e-03
-9.144544561044972708e-01 1.802971857698057109e-03
-9.137275029446672026e-01 1.826263192193824502e-03
-9.129911406956668918e-01 1.849961672915237864e-03
-9.122452045713502766e-01 1.874076325875168557e-03
-9.114895261257289771e-01 1.898616420681639803e-03
-9.107239331540233351e-01 1.923591478319787093e-03
-9.099482495905482082e-01 1.949011279222166715e-03
-9.091622954033140580e-01 1.974885871639643284e-03
-9.083658864852213188e-01 2.001225580325630572e-03
-9.075588345417210379e-01 2.028041015547083544e-03
-9.067409469748077822e-01 2.055343082436313258e-03
-9.059120267632060353e-01 2.083142990698339404e-03
-9.050718723386056430e-01 2.111452264689247290e-03
-9.042202774577939861e-01 2.140282753881747255e-03
-9.033570310705284490e-01 2.169646643734963673e-03
-9.024819171829824294e-01 2.199556466986306042e-03
-9.015947147165951359e-01 2.230025115384174066e-03
-9.006951973621427632e-01 2.261065851881173712e-03
-8.997831334288458605e-01 2.292692323308556396e-03
-8.988582856883139405e-01 2.324918573553606989e-03
-8.979204112131243809e-01 2.357759057262811750e-03
-8.969692612098204565e-01 2.391228654094863359e-03
-8.960045808461025718e-01 2.425342683548742384e-03
-8.950261090719809909e-01 2.460116920393475015e-03
-8.940335784346420400e-01 2.495567610727511283e-03
-8.930267148867720994e-01 2.531711488697204089e-03
-8.920052375880697104e-01 2.568565793905365578e-03
-8.909688586996650228e-01 2.606148289542579554e-03
-8.899172831711507081e-01 2.644477281275653922e-03
-8.888502085199159186e-01 2.683571636929507880e-03
-8.877673246024578857e-01 2.723450807000725015e-03
-8.866683133773349823e-01 2.764134846043073829e-03
-8.855528486594008708e-01 2.805644434967587489e-03
-8.844205958649494770e-01 2.848000904302066226e-03
-8.832712117473776603e-01 2.891226258457442726e-03
-8.821043441229551307e-01 2.935343201051039512e-03
-8.809196315862686255e-01 2.980375161339654261e-03
-8.797167032148884847e-01 3.026346321818351552e-03
-8.784951782627804517e-01 3.073281647044078229e-03
-8.772546658419628773e-01 3.121206913746600586e-03
-8.759947645918829684e-01 3.170148742292927882e-03
-8.747150623359590815e-01 3.220134629575224783e-03
-8.734151357247075254e-01 3.271192983396322730e-03
-8.720945498648422500e-01 3.323353158431398453e-03
-8.707528579337018293e-01 3.376645493849003525e-03
-8.693896007783266100e-01 3.431101352679702919e-03
-8.680043064984721557e-01 3.486753163025852788e-03
-8.665964900128046988e-01 3.543634461211858568e-03
-8.651656526074859022e-01 3.601779936980269679e-03
-8.637112814663111537e-01 3.661225480845674198e-03
-8.622328491815176577e-01 3.722008233725275853e-03
-8.607298132443325089e-01 3.784166638972614235e-03
-8.592016155142762068e-01 3.847740496948848492e-03
-8.576476816661858793e-01 3.912771022274601218e-03
-8.560674206138594311e-01 3.979300903914682538e-03
-8.544602239091619866e-01 4.047374368257826427e-03
-8.528254651153711619e-01 4.117037245364186041e-03
-8.511624991534618712e-01 4.188337038564882500e-03
-8.494706616199613203e-01 4.261322997610015109e-03
-8.477492680749200149e-01 4.336046195574891002e-03
-8.459976132984613484e-01 4.412559609748354164e-03
-8.442149705142798499e-01 4.490918206742525003e-03
-8.424005905783591430e-01 4.571179032079601863e-03
-8.405537011310761919e-01 4.653401304529435241e-03
-8.386735057107470581e-01 4.737646515490599730e-03
-8.367591828265488196e-01 4.823978533728582631e-03
-8.348098849886220751e-01 4.912463715807145921e-03
-8.328247376930232315e-01 5.003171022573221771e-03
-8.308028383590465582e-01 5.096172142081996717e-03
-8.287432552162755650e-01 5.191541619377449540e-03
-8.266450261385581699e-01 5.289356993574311633e-03
-8.245071574219086097e-01 5.389698942721328143e-03
-8.223286225031513075e-01 5.492651436961854157e-03
-8.201083606159030870e-01 5.598301900547658985e-03
-8.178452753802648578e-01 5.706741383304920340e-03
-8.155382333223486491e-01 5.818064742198418571e-03
-8.131860623194968607e-01 5.932370833691279384e-03
-8.107875499667699382e-01 6.049762717653383963e-03
-8.083414418599635942e-01 6.170347873633080446e-03
-8.058464397900841902e-01 6.294238430373379038e-03
-8.033011998438521761e-01 6.421551409527273373e-03
-8.007043304044046961e-01 6.552408984607103332e-03
-7.980543900459486917e-01 6.686938756290981140e-03
-7.953498853156514281e-01 6.825274045306282261e-03
-7.925892683955561013e-01 6.967554204216491742e-03
-7.897709346367618455e-01 7.113924949555539001e-03
-7.868932199575169317e-01 7.264538715882818375e-03
-7.839543980962260239e-01 7.419555033475393017e-03
-7.809526777096661432e-01 7.579140931532024096e-03
-7.778861993059363877e-01 7.743471368938951473e-03
-7.747530320008217952e-01 7.912729694841811115e-03
-7.715511700853310284e-01 8.087108141484226215e-03
-7.682785293911554847e-01 8.266808352013810951e-03
-7.649329434396836547e-01 8.452041946224965116e-03
-7.615121593589883053e-01 8.643031127506684702e-03
-7.580138335518563641e-01 8.840009334599021468e-03
-7.544355270964516746e-01 9.043221942137144934e-03
-7.507747008595637705e-01 9.252927014383799040e-03
-7.470287103005838203e-01 9.469396117025657977e-03
-7.431947999423519358e-01 9.692915192444067490e-03
-7.392700974827842719e-01 9.923785504476341848e-03
-7.352516075187242039e-01 1.016232465936862950e-02
-7.311362048507044076e-01 1.040886771040015410e-02
-7.269206273342309066e-01 1.066376835454472573e-02
-7.226014682397661204e-01 1.092740023054687877e-02
-7.181751680797301418e-01 1.120015832894786893e-02
-7.136380058565219286e-01 1.148246052592496666e-02
-7.089860896806791102e-01 1.177474925433790245e-02
-7.042153467028081648e-01 1.207749332714180487e-02
-6.993215122966943698e-01 1.239118993037264908e-02
-6.943001184239429024e-01 1.271636680528968541e-02
-6.891464811024826664e-01 1.305358464203413595e-02
-6.838556868921021881e-01 1.340343971041248715e-02
-6.784225782997086451e-01 1.376656675723227606e-02
-6.728417379949777066e-01 1.414364220412572815e-02
-6.671074717131837417e-01 1.453538768514180644e-02
-6.612137897059915392e-01 1.494257396974995634e-02
-6.551543865823845625e-01 1.536602532451378580e-02
-6.489226193602379844e-01 1.580662437584887114e-02
-6.425114835237001332e-01 1.626531754734737018e-02
-6.359135868517508117e-01 1.674312115860735264e-02
-6.291211207481625101e-01 1.724112828895571839e-02
-6.221258287613598004e-01 1.776051652969649203e-02
-6.149189719329689607e-01 1.830255677358222713e-02
-6.074912905542358965e-01 1.886862322146685630e-02
-5.998329618376422312e-01 1.946020482536665180e-02
-5.919335529239139193e-01 2.007891843687084968e-02
-5.837819685382813484e-01 2.072652399330641645e-02
-5.753663924792282724e-01 2.140494215578674433e-02
-5.666742219613533083e-01 2.211627491951353303e-02
-5.576919936326167893e-01 2.286282985618508234e-02
-5.484052998333711626e-01 2.364714883347225627e-02
-5.387986933444945947e-01 2.447204230499817890e-02
-5.288555784634060286e-01 2.534063060191499642e-02
-5.185580857207863215e-01 2.625639412211988599e-02
-5.078869268677654869e-01 2.722323496256142533e-02
-4.968212258684505667e-01 2.824555346119916530e-02
-4.853383204501540704e-01 2.932834444363582524e-02
-4.734135271889713392e-01 3.047731992035435794e-02
-4.610198609978857776e-01 3.169906790249946149e-02
-4.481276970464087572e-01 3.300126147553196498e-02
-4.347043593318191124e-01 3.439293927446197136e-02
-4.207136150765466431e-01 3.588488976022692623e-02
-4.061150476832161571e-01 3.749019029312478796e-02
-3.908632735105726508e-01 3.922498365420557659e-02
-3.749069614693452124e-01 4.110963027438699346e-02
-3.581876174840112892e-01 4.317047527548596025e-02
-3.406381345712858333e-01 4.544265758196600752e-02
-3.221812671764519020e-01 4.797474494119979144e-02
-3.027287311642441470e-01 5.083663767140927936e-02
-2.821833961017547465e-01 5.413320571926767688e-02
-2.604523917164758284e-01 5.802633494138212389e-02
-2.374912359082012592e-01 6.275891509057766882e-02
-2.133982207262612174e-01 6.862950114802328361e-02
-2.133982207262612174e-01 6.862950114802328361e-02
-2.072109735003755393e-01 7.030830935728477060e-02
-2.009766208640023644e-01 7.207288102858984413e-02
-1.947007288229102850e-01 7.392253891293402990e-02
-1.883882634145944701e-01 7.585558655130833494e-02
-1.820433901815384781e-01 7.786957345282587151e-02
-1.756693907888958184e-01 7.996158116322449327e-02
-1.692686785146375050e-01 8.212848261214869550e-02
-1.628428803180509421e-01 8.436714787978759345e-02
-1.563929528061421548e-01 8.667458921186532717e-02
-1.499193068003509266e-01 8.904805111285538088e-02
-1.434219245736143566e-01 9.148505720567215449e-02
-1.369004617914517108e-01 9.398342638002969707e-02
-1.303543316457794476e-01 9.654126900180058646e-02
-1.237827718149855927e-01 9.915697137346234091e-02
-1.171848963687110029e-01 1.018291741652087440e-01
-1.105597352036949699e-01 1.045567485471448899e-01
-1.039062635240449173e-01 1.073387723011417771e-01
-9.722342356652635686e-02 1.101745071993982389e-01
-9.051014038807607409e-02 1.130633782937919551e-01
-8.376533316287682052e-02 1.160049553623978130e-01
-7.698792311502364316e-02 1.189989365259700449e-01
-7.017683894922260857e-02 1.220451339192306500e-01
-6.333102043309395135e-02 1.251434612395088686e-01
-5.644942062274896366e-02 1.282939229723293606e-01
-4.953100709961263254e-02 1.314966050931249408e-01
-4.257476249283999314e-02 1.347516670558807084e-01
-3.557968449125494675e-02 1.380593348968387202e-01
-2.854478549597943768e-02 1.414198953006776671e-01
-2.146909202549429976e-02 1.448336904957256976e-01
-1.435164395545107316e-02 1.483011138626745828e-01
-7.191493653623671004e-03 1.518226061574320940e-01
1.229494594967909970e-05 1.553986522630290967e-01
7.260647297744362433e-03 1.590297783979177648e-01
1.455447920560405846e-02 1.627165497186996712e-01
2.189469777354709559e-02 1.664595682644791352e-01
2.928220233538012321e-02 1.702594711978394071e-01
3.671788535565730094e-02 1.741169293040708277e-01
4.420263329723207735e-02 1.780326457159032982e-01
5.173732745263388833e-02 1.820073548357680204e-01
5.932284473794115220e-02 1.860418214316564567e-01
6.696005844885723202e-02 1.901368398860788789e-01
7.464983897942507884e-02 1.942932335805381827e-01
8.239305450432250766e-02 1.985118544004156327e-01
9.019057162601565314e-02 2.027935823472766241e-01
9.804325598826074684e-02 2.071393252474061364e-01
1.059519728575655517e-01 2.115500185469255945e-01
1.139175876742753168e-01 2.160266251851611363e-01
1.219409665749543459e-01 2.205701355390674578e-01
1.300229768877063929e-01 2.251815674324860461e-01
1.381644876020238499e-01 2.298619662048573264e-01
1.463663698146894787e-01 2.346124048347337787e-01
1.546294971531730900e-01 2.394339841140696590e-01
1.629547461778842465e-01 2.443278328698124391e-01
1.713429967645529461e-01 2.492951082297965304e-01
1.797951324679214757e-01 2.543369959303559691e-01
1.883120408678456426e-01 2.594547106634398914e-01
1.968946138988172945e-01 2.646494964613335665e-01
2.055437481638357489e-01 2.699226271173698066e-01
2.142603452334809755e-01 2.752754066412686496e-01
2.230453119309602217e-01 2.807091697479603409e-01
2.318995606038315171e-01 2.862252823789488976e-01
2.408240093830370798e-01 2.918251422554462571e-01
2.498195824298123369e-01 2.975101794626665019e-01
2.588872101709787099e-01 3.032818570648142531e-01
2.680278295230631436e-01 3.091416717504256173e-01
2.772423841056366189e-01 3.150911545078434184e-01
2.865318244442068285e-01 3.211318713307105277e-01
2.958971081629487854e-01 3.272654239534653065e-01
3.053392001675115375e-01 3.334934506169157653e-01
3.148590728180866716e-01 3.398176268640489828e-01
3.244577060928841572e-01 3.462396663663154239e-01
3.341360877421140629e-01 3.527613217806986889e-01
3.438952134325294341e-01 3.593843856379506652e-01
3.537360868825479843e-01 3.661106912624405574e-01
3.636597199879245679e-01 3.729421137241258344e-01
3.736671329379106510e-01 3.798805708232169120e-01
3.837593543217955316e-01 3.869280241081636817e-01
3.939374212256839813e-01 3.940864799276492247e-01
4.042023793193296188e-01 4.013579905173318418e-01
4.145552829328003619e-01 4.087446551221318169e-01
4.249971951227152767e-01 4.162486211549089044e-01
4.355291877277533419e-01 4.238720853924367038e-01
4.461523414130920684e-01 4.316172952096246074e-01
4.568677457033961109e-01 4.394865498529977876e-01
4.676764990039339320e-01 4.474822017544947128e-01
4.785797086093552810e-01 4.556066578866952432e-01
4.895784906996249464e-01 4.638623811606479297e-01
5.006739703225553395e-01 4.722518918675164823e-01
5.118672813623427187e-01 4.807777691653238872e-01
5.231595664934580725e-01 4.894426526121252730e-01
5.345519771191948877e-01 4.982492437469995816e-01
5.460456732941291191e-01 5.072003077203088850e-01
5.576418236296853959e-01 5.162986749747305870e-01
5.693416051819562007e-01 5.255472429786326449e-01
5.811462033208560918e-01 5.349489780134216721e-01
5.930568115796319706e-01 5.445069170165576233e-01
6.050746314836945583e-01 5.542241694819973752e-01
6.172008723576568601e-01 5.641039194198920192e-01
6.294367511094070000e-01 5.741494273774387924e-01
6.417834919899612078e-01 5.843640325228545152e-01
6.542423263277692413e-01 5.947511547945125709e-01
6.668144922360602633e-01 6.053142971173639530e-01
6.795012342917369219e-01 6.160570476888370672e-01
6.923038031842259077e-01 6.269830823364960226e-01
7.052234553326089950e-01 6.380961669498154132e-01
7.182614524692502167e-01 6.494001599885207421e-01
7.314190611880299064e-01 6.608990150700257971e-01
7.446975524551934233e-01 6.725967836385974286e-01
7.580982010806908145e-01 6.844976177189651123e-01
7.716222851477719802e-01 6.966057727571938196e-01
7.852710853984626871e-01 7.089256105517377504e-01
7.990458845724143222e-01 7.214616022776974003e-01
8.129479666964647411e-01 7.342183316074041288e-01
8.269786163221066744e-01 7.472004979305749695e-01
8.411391177078817449e-01 7.604129196773848909e-01
8.554307539435552776e-01 7.738605377479249592e-01
8.698548060127420101e-01 7.875484190516375271e-01
8.844125517904524170e-01 8.014817601604338204e-01
8.991052649718372924e-01 8.156658910793409545e-01
9.139342139281803057e-01 8.301062791386446538e-01
9.289006604859620930e-01 8.448085330116337222e-01
9.440058586245825278e-01 8.597784068621934228e-01
9.592510530880572484e-01 8.750218046266294847e-01
9.746374779057500604e-01 8.905447844342624375e-01
9.901663548168980755e-01 9.063535631714707552e-01
1.005838891593390461e+00 9.224545211940217149e-01
1.021656280254938709e+00 9.388542071926860855e-01
1.037619695170421741e+00 9.555593432172883039e-01
1.053730291038846190e+00 9.725768298645178778e-01
1.069989200742957225e+00 9.899137516349871824e-01
1.086397533068137911e+00 1.007577382465197235e+00
1.102956370278804554e+00 1.025575191440247114e+00
1.119666765544033327e+00 1.043914848693294317e+00
1.136529740203689354e+00 1.062604231497966234e+00
1.153546280865790363e+00 1.081651430560090388e+00
1.170717336325308056e+00 1.101064756515304000e+00
1.188043814294021949e+00 1.120852746639291242e+00
1.205526577930424947e+00 1.141024171777571761e+00
1.223166442158034828e+00 1.161588043501966538e+00
1.240964169759764202e+00 1.182553621501044594e+00
1.258920467235276064e+00 1.203930421212038526e+00
1.277035980407465132e+00 1.225728221701912313e+00
1.295311289763382279e+00 1.247957073805431749e+00
1.313746905514045382e+00 1.270627308528278654e+00
1.332343262356642466e+00 1.293749545723416716e+00
1.351100713921644658e+00 1.317334703049082290e+00
1.370019526886308014e+00 1.341394005216938190e+00
1.389099874734911477e+00 1.365938993539066226e+00
1.408341831144916734e+00 1.390981535782628731e+00
1.427745362976965193e+00 1.416533836341135721e+00
1.447310322845302144e+00 1.442608446731374672e+00
1.467036441243803280e+00 1.469218276425140024e+00
1.486923318201278876e+00 1.496376604024976187e+00
1.506970414438130401e+00 1.524097088793176180e+00
1.527177041994751239e+00 1.552393782543309175e+00
1.547542354300261769e+00 1.581281141903513543e+00
1.568065335648259673e+00 1.610774040960744058e+00
1.588744790044246846e+00 1.640887784295065321e+00
1.609579329387237800e+00 1.671638120412918482e+00
1.630567360945782251e+00 1.703041255588110481e+00
1.651707074086203875e+00 1.735113868118991265e+00
1.672996426208288145e+00 1.767873123009959579e+00
1.694433127840930808e+00 1.801336687085029586e+00
1.716014626847351510e+00 1.835522744540682316e+00
1.737738091686418906e+00 1.870450012944650409e+00
1.759600393673364183e+00 1.906137759686561184e+00
1.781598088179710215e+00 1.942605818885551283e+00
1.803727394708575460e+00 1.979874608759004673e+00
1.825984175777622509e+00 2.017965149455441587e+00
1.848363914537811015e+00 2.056899081353336989e+00
1.870861691051739273e+00 2.096698683826148990e+00
1.893472157150738688e+00 2.137386894472185883e+00
1.916189509784987699e+00 2.178987328806038626e+00
1.939007462775722335e+00 2.221524300406132912e+00
1.961919216873140748e+00 2.265022841510539564e+00
1.984917428017785701e+00 2.309508724050403305e+00
2.007994173697058127e+00 2.355008481107278229e+00
2.031140917282030944e+00 2.401549428777151718e+00
2.054348470222872702e+00 2.449159688420041281e+00
2.077606951973984373e+00 2.497868209269692219e+00
2.100905747512310739e+00 2.547704791372978228e+00
2.124233462304263576e+00 2.598700108823178923e+00
2.147577874568245893e+00 2.650885733245194498e+00
2.170925884670852124e+00 2.704294157483976946e+00
2.194263461485504330e+00 2.758958819439921051e+00
2.217575585532447935e+00 2.814914125986538007e+00
2.240846188708772058e+00 2.872195476896436617e+00
2.264058090406360968e+00 2.930839288691287514e+00
2.287192929804440222e+00 2.990883018319955511e+00
2.310231094111663275e+00 3.052365186556339705e+00
2.333151642520494118e+00 3.115325400994341187e+00
2.355932225623964094e+00 3.179804378501875473e+00
2.378549000031764837e+00 3.245843966978652517e+00
2.400976537909093267e+00 3.313487166243453963e+00
2.423187731147716573e+00 3.382778147855745932e+00
2.445153689864412172e+00 3.453762273653318893e+00
2.466843634907355476e+00 3.526486112762249547e+00
2.488224784036173531e+00 3.600997456807415897e+00
2.509262231426421685e+00 3.677345333021005302e+00
2.509262231426421685e+00 3.677345333021005302e+00
2.585093948237995320e+00 3.983827871917707153e+00
2.653081107173128839e+00 4.320246629377600733e+00
2.710258846371853991e+00 4.689744367503948297e+00
2.752899784425552721e+00 5.095700371624525715e+00
2.776332588093548548e+00 5.541687893256278308e+00
2.774722740710858560e+00 6.031394066426955192e+00
2.740811620642247259e+00 6.568484490410392063e+00
2.665612747301038699e+00 7.156387861524100558e+00
2.538069711502057846e+00 7.797967394724696355e+00
2.344690722177570574e+00 8.495035475429046912e+00
2.069192526817673183e+00 9.247656998066929646e+00
1.692215215441368104e+00 1.005317774820380983e+01
1.191213134214210712e+00 1.090491240097359871e+01
5.406890860945847699e-01 1.179044232614878673e+01
-2.869814695162306029e-01 1.268952313217389793e+01
-1.319803250497745717e+00 1.357170999686142743e+01
-2.583096496420318466e+00 1.439400372810768225e+01
-4.094748356307837511e+00 1.509912120632408161e+01
-5.858637181721550569e+00 1.561537866968739330e+01
-7.856632579626454671e+00 1.585953092965176658e+01
-1.004051394004409126e+01 1.574397476273907870e+01
-1.232634187739287235e+01 1.518910929214782435e+01
-1.459472673402200193e+01 1.414001498414537217e+01
-1.670014742926631257e+01 1.258410175352595495e+01
-1.849015979967459344e+01 1.056401851625208366e+01
-1.983121151541915239e+01 8.179698493373312118e+00
-2.063374958922097235e+01 5.576297184086718595e+00
-2.086815367083697481e+01 2.920286248164625675e+00
-2.056619277525473422e+01 3.711097720034727820e-01
-1.980862145393199825e+01 -1.942646881800050185e+00
-1.870464089903879312e+01 -3.936460169313864554e+00
-1.737057597291341438e+01 -5.571343455613381401e+00
-1.591328624924469715e+01 -6.846611568337657161e+00
-1.442052033942073486e+01 -7.788531211254905884e+00
-1.295764439896058562e+01 -8.438801867749372576e+00
-1.156879776651323866e+01 -8.845175823713757879e+00
-1.028037734886620846e+01 -9.054979501912178819e+00
-9.105246698640268477e+00 -9.111314450288535483e+00
-8.046705611905478506e+00 -9.051295793129476408e+00
-7.101779079918425275e+00 -8.905635491177880780e+00
-6.263719982593860536e+00 -8.699001040040643673e+00
-5.523794483048195758e+00 -8.450747988832787883e+00
-4.872486525990223249e+00 -8.175773886028729009e+00
-4.300266013475809501e+00 -7.885351870278412889e+00
-3.798046628121007906e+00 -7.587875167192779990e+00
-3.357432486153492324e+00 -7.289487712859071600e+00
-2.970826886539233325e+00 -6.994600200344722296e+00
-2.631454879138631853e+00 -6.706302462401735553e+00
-2.333334882838447033e+00 -6.426687480656285700e+00
-2.071222605892431456e+00 -6.157102808728299514e+00
-1.840542138345994116e+00 -5.898343836356878533e+00
-1.637313388080601451e+00 -5.650801247275008876e+00
-1.458081253173470815e+00 -5.414572837356307566e+00
-1.299849476108091428e+00 -5.189547847280315374e+00
-1.160020580675459767e+00 -4.975470236368770394e+00
-1.036342347349584525e+00 -4.771985901194508273e+00
-9.268607290558146250e-01 -4.578677701130126287e+00
-8.298788057890292835e-01 -4.395091253660752706e+00
-7.439212298839270598e-01 -4.220753762354275906e+00
-6.677035625547549369e-01 -4.055187600302875950e+00
-6.001059069879370877e-01 -3.897919957607112629e+00
-5.401502786070628837e-01 -3.748489545071884255e+00
-4.869812034407258183e-01 -3.606451105301595295e+00
-4.398490912821749754e-01 -3.471378299193955019e+00
-3.980959859664273126e-01 -3.342865396750812401e+00
-3.611433475421102490e-01 -3.220528095613680364e+00
-3.284815688761996699e-01 -3.104003710728489462e+00
-2.996609717380488980e-01 -2.992950917902898134e+00
-2.742840646544080774e-01 -2.887049188068532501e+00
-2.519988771029812447e-01 -2.785998014254594590e+00
-2.324932123617544366e-01 -2.689516006929429270e+00
-2.154896850551083487e-01 -2.597339913435058989e+00
-2.007414296382075414e-01 -2.509223602181157808e+00
-1.880283832132776944e-01 -2.424937040907043428e+00
-1.771540606079186064e-01 -2.344265289774184691e+00
-1.679427519509517075e-01 -2.267007523641255240e+00
-1.602370833917236836e-01 -2.192976093085839295e+00
-1.538958904146452700e-01 -2.121995630180923964e+00
-1.487923606507424723e-01 -2.053902202412591027e+00
-1.448124093939317236e-01 -1.988542516211979638e+00
-1.418532563709587468e-01 -1.925773170196424244e+00
-1.398221768420573607e-01 -1.865459957240508837e+00
-1.386354039520954762e-01 -1.807477213827236362e+00
-1.382171625167359363e-01 -1.751707214685895186e+00
-1.384988172053171207e-01 -1.698039610448720094e+00
-1.394181204476385993e-01 -1.646370905908330462e+00
-1.409185474094155066e-01 -1.596603976398788705e+00
-1.429487071044245328e-01 -1.548647619829383482e+00
-1.454618201853662418e-01 -1.502416141952493733e+00
-1.484152552181115248e-01 -1.457828972530749390e+00
-1.517701163271962805e-01 -1.414810310173191921e+00
-1.554908760310675375e-01 -1.373288793727163393e+00
-1.595450478863475186e-01 -1.333197198236312664e+00
-1.639028942504290043e-01 -1.294472153600922937e+00
-1.685371650672420341e-01 -1.257053884201706939e+00
-1.734228640957413692e-01 -1.220885967870116051e+00
-1.785370394462008625e-01 -1.185915112705384411e+00
-1.838585956755986184e-01 -1.152090950350321830e+00
-1.893681250286522455e-01 -1.119365844443395153e+00
-1.950477557025338815e-01 -1.087694713063814822e+00
-2.008810152670404692e-01 -1.057034864079071212e+00
-2.068527075932316550e-01 -1.027345842390571473e+00
-2.129488018366731961e-01 -9.985892881531589493e-01
-2.191563321902751660e-01 -9.707288051183283750e-01
-2.254633072695203522e-01 -9.437298383193764018e-01
-2.318586281224371271e-01 -9.175595603797955802e-01
-2.383320139703960228e-01 -8.921867657842498245e-01
-2.448739348857479348e-01 -8.675817725048514673e-01
-2.514755507002694457e-01 -8.437163304244859052e-01
-2.581286555158692209e-01 -8.205635360439265114e-01
-2.648256272573608627e-01 -7.980977530007942189e-01
-2.715593817674848975e-01 -7.762945379662625767e-01
-2.783233309977475312e-01 -7.551305715201473978e-01
-2.851113448959054497e-01 -7.345835936368423358e-01
-2.919177166328241757e-01 -7.146323434437348299e-01
-2.987371308486003185e-01 -6.952565029404930153e-01
-3.055646346308676931e-01 -6.764366443921175920e-01
-3.123956109675670723e-01 -6.581541811311403256e-01
-3.192257544426072013e-01 -6.403913215249567026e-01
-3.260510489661376798e-01 -6.231310258831955773e-01
-3.328677473519450203e-01 -6.063569660973663344e-01
-3.396723525730417914e-01 -5.900534878209477974e-01
-3.464616005431129797e-01 -5.742055750127007530e-01
-3.532324442863324365e-01 -5.587988166794002343e-01
-3.599820393713575317e-01 -5.438193756665291589e-01
-3.667077304972368168e-01 -5.292539593567970879e-01
-3.734070391296604452e-01 -5.150897921467797458e-01
-3.800776520955959636e-01 -5.013145895815559472e-01
-3.867174110529858488e-01 -4.879165340360510084e-01
-3.933243027599595543e-01 -4.748842518399147838e-01
-3.998964500750109563e-01 -4.622067917502497014e-01
-4.064321036258980446e-01 -4.498736046834058144e-01
-4.129296340907168683e-01 -4.378745246234143074e-01
-4.193875250397328114e-01 -4.261997506305092442e-01
-4.258043662911975002e-01 -4.148398298785961336e-01
-4.321788477385729021e-01 -4.037856416555340444e-01
-4.385097536103840232e-01 -3.930283822647143155e-01
-4.447959571273546464e-01 -3.825595507706995302e-01
-4.510364155246003315e-01 -3.723709355356311090e-01
-4.572301654094743650e-01 -3.624546014967738317e-01
-4.633763184282263525e-01 -3.528028781389517254e-01
-4.694740572169616155e-01 -3.434083481187617526e-01
-4.755226316144993692e-01 -3.342638365003641754e-01
-4.815213551166556694e-01 -3.253624005653365514e-01
-4.874696015532189453e-01 -3.166973201615826961e-01
-4.933668019704846586e-01 -3.082620885586027648e-01
-4.992124417036558071e-01 -3.000504037785912681e-01
-5.050060576247450417e-01 -2.920561603748253465e-01
-5.107472355528118735e-01 -2.842734416306667011e-01
-5.164356078144681783e-01 -2.766965121542334094e-01
-5.220708509435899591e-01 -2.693198108454001871e-01
-5.276526835100819879e-01 -2.621379442132905635e-01
-5.331808640683824985e-01 -2.551456800238126044e-01
-5.386551892171571598e-01 -2.483379412580914714e-01
-5.440754917623272791e-01 -2.417098003638622483e-01
-5.494416389762194486e-01 -2.352564737830126762e-01
-5.547535309462018338e-01 -2.289733167395223701e-01
-5.600110990067136418e-01 -2.228558182730218662e-01
-5.652143042490755942e-01 -2.168995965041152496e-01
-5.703631361039240844e-01 -2.111003941184649291e-01
-5.754576109915169324e-01 -2.054540740574360147e-01
-5.804977710355374576e-01 -1.999566154038451560e-01
-5.854836828363652046e-01 -1.946041094520604142e-01
-5.904154363001001826e-01 -1.893927559523470860e-01
-5.952931435199154686e-01 -1.843188595199674595e-01
-6.001169377065781463e-01 -1.793788262001169420e-01
-6.048869721652242459e-01 -1.745691601803096016e-01
-6.096034193156910641e-01 -1.698864606423337587e-01
-6.142664697539250707e-01 -1.653274187463585343e-01
-6.188763313521589149e-01 -1.608888147402239843e-01
-6.234332283957362275e-01 -1.565675151873484605e-01
-6.279374007546133507e-01 -1.523604703070801092e-01
-6.323891030877112351e-01 -1.482647114216826267e-01
-6.367886040784359603e-01 -1.442773485044773762e-01
-6.411361856997904729e-01 -1.403955678239945104e-01
-6.454321425076314789e-01 -1.366166296792740431e-01
-6.496767809607161270e-01 -1.329378662217451934e-01
-6.538704187662806033e-01 -1.293566793593765030e-01
-6.580133842499861219e-01 -1.258705387390297858e-01
-6.621060157491380771e-01 -1.224769798031942469e-01
-6.661486610281658338e-01 -1.191736019174845368e-01
-6.701416767154144694e-01 -1.159580665655004367e-01
-6.740854277603616218e-01 -1.128280956078330510e-01
-6.779802869104304408e-01 -1.097814696021875980e-01
-6.818266342066222618e-01 -1.068160261817603929e-01
-6.856248564972410309e-01 -1.039296584891683944e-01
-6.893753469690244717e-01 -1.011203136633821581e-01
-6.930785046950382888e-01 -9.838599137725180521e-02
-6.967347341987274456e-01 -9.572474242335161920e-02
-7.003444450335526428e-01 -9.313466734599229468e-02
-7.039080513776717618e-01 -9.061391511736743842e-02
-7.074259716431552381e-01 -8.816068185591412198e-02
-7.108986280992520834e-01 -8.577320958506882975e-02
-7.143264465092440396e-01 -8.344978503070092646e-02
-7.177098557804540979e-01 -8.118873845559630709e-02
-7.210492876269919416e-01 -7.898844252945097510e-02
-7.243451762448406273e-01 -7.684731123291785315e-02
-7.275979579989044765e-01 -7.476379879432513975e-02
-7.308080711216567993e-01 -7.273639865775886892e-02
-7.339759554230401717e-01 -7.076364248126948420e-02
-7.371020520112866459e-01 -6.884409916402661755e-02
-7.401868030243381469e-01 -6.697637390130793678e-02
-7.432306513715580820e-01 -6.515910726626364391e-02
-7.462340404854398423e-01 -6.339097431745334410e-02
-7.491974140830228723e-01 -6.167068373120176278e-02
-7.521212159367447470e-01 -5.999697695786695290e-02
-7.550058896544566966e-01 -5.836862740116157550e-02
-7.578518784683490050e-01 -5.678443961970790210e-02
-7.606596250325307063e-01 -5.524324855004955626e-02
-7.634295712290246616e-01 -5.374391875037742156e-02
-7.661621579819377637e-01 -5.228534366426670910e-02
-7.688578250795802260e-01 -5.086644490375156341e-02
-7.715170110043082508e-01 -4.948617155109791277e-02
-7.741401527698718033e-01 -4.814349947866450319e-02
-7.767276857660586620e-01 -4.683743068626828460e-02
-7.792800436104249107e-01 -4.556699265550005068e-02
-7.817976580069111447e-01 -4.433123772045774458e-02
-7.842809586111501030e-01 -4.312924245439069687e-02
-7.867303729022684378e-01 -4.196010707177023208e-02
-7.891463260610006580e-01 -4.082295484532087737e-02
-7.915292408539271740e-01 -3.971693153756970796e-02
-7.938795375236604723e-01 -3.864120484648659454e-02
-7.961976336848017866e-01 -3.759496386480816466e-02
-7.984839442254978437e-01 -3.657741855265458919e-02
-8.007388812144305978e-01 -3.558779922306255783e-02
-8.029628538130737514e-01 -3.462535604007543205e-02
-8.051562681930576337e-01 -3.368935852904299949e-02
-8.073195274584847869e-01 -3.277909509879828320e-02
-8.094530315730410486e-01 -3.189387257539147424e-02
-8.115571772917539173e-01 -3.103301574707181820e-02
-8.136323580972497638e-01 -3.019586692022082838e-02
-8.156789641403650037e-01 -2.938178548595098138e-02
-8.176973821849728985e-01 -2.859014749709277298e-02
-8.196879955568848741e-01 -2.782034525530496794e-02
-8.216511840966936875e-01 -2.707178690804979554e-02
-8.235873241164267666e-01 -2.634389605518500099e-02
-8.254967883598778311e-01 -2.563611136493284051e-02
-8.273799459664948897e-01 -2.494788619899276916e-02
-8.292371624386968287e-01 -2.427868824657396229e-02
-8.310687996125023513e-01 -2.362799916712902612e-02
-8.328752156313502519e-01 -2.299531424157828796e-02
-8.346567649229970076e-01 -2.238014203182032286e-02
-8.364137981793806631e-01 -2.178200404832967424e-02
-8.381466623393384330e-01 -2.120043442565007485e-02
-8.398557005740738823e-01 -2.063497960559550898e-02
-8.415412522752676594e-01 -2.008519802797792755e-02
-8.432036530457290846e-01 -1.955065982868532670e-02
-8.448432346924906744e-01 -1.903094654493819871e-02
-8.464603252222485663e-01 -1.852565082755779080e-02
-8.480552488390518118e-01 -1.803437616008396818e-02
-8.496283259441521629e-01 -1.755673658458408587e-02
-8.511798731379212057e-01 -1.709235643399965171e-02
-8.527102032237494633e-01 -1.664087007088023776e-02
-8.542196252138420931e-01 -1.620192163235876018e-02
-8.557084443368273563e-01 -1.577516478122586996e-02
-8.571769620470978124e-01 -1.536026246296400867e-02
-8.586254760358068561e-01 -1.495688666860622677e-02
-8.600542802434425482e-01 -1.456471820328701129e-02
-8.614636648739060210e-01 -1.418344646035627973e-02
-8.628539164100224035e-01 -1.381276920093067739e-02
-8.642253176304134366e-01 -1.345239233875870216e-02
-8.655781476276651620e-01 -1.310202973027995745e-02
-8.669126818277236302e-01 -1.276140296976069344e-02
-8.682291920104567851e-01 -1.243024118939105131e-02
-8.695279463313169144e-01 -1.210828086423200792e-02
-8.708092093440483739e-01 -1.179526562190199614e-02
-8.720732420243781924e-01 -1.149094605689646859e-02
-8.733203017946351565e-01 -1.119507954943521275e-02
-8.745506425492440838e-01 -1.090743008873505497e-02
-8.757645146810385528e-01 -1.062776810060781472e-02
-8.769621651083452374e-01 -1.035587027928516410e-02
-8.781438373027885547e-01 -1.009151942337457863e-02
-8.793097713177663310e-01 -9.834504275852589891e-03
-8.804602038175540768e-01 -9.584619368003173892e-03
-8.815953681069895742e-01 -9.341664867211730769e-03
-8.827154941616970341e-01 -9.105446428526372052e-03
-8.838208086588082990e-01 -8.875775049900506281e-03
-8.849115350081421250e-01 -8.652466931032576705e-03
-8.859878933838009063e-01 -8.435343335720152727e-03
-8.870501007561503171e-01 -8.224230457647955031e-03
-8.880983709241432322e-01 -8.018959289530494181e-03
-8.891329145479565099e-01 -7.819365495532080643e-03
-8.901539391819046632e-01 -7.625289286888506379e-03
-8.911616493076000012e-01 -7.436575300656061635e-03
-8.921562463673282650e-01 -7.253072481515539412e-03
-8.931379287976106696e-01 -7.074633966559979066e-03
-8.941068920629237082e-01 -6.901116972996661214e-03
-8.950633286895488538e-01 -6.732382688695357116e-03
-8.960074282995282857e-01 -6.568296165516019670e-03
-8.969393776446991096e-01 -6.408726215350771076e-03
-8.978593606407845318e-01 -6.253545308816384034e-03
-8.987675584015172303e-01 -6.102629476534582667e-03
-8.996641492727749378e-01 -5.955858212939198031e-03
-9.005493088667052559e-01 -5.813114382550129897e-03
-9.014232100958220473e-01 -5.674284128655585242e-03
-9.022860232070524233e-01 -5.539256784345316341e-03
-9.031379158157176734e-01 -5.407924785838573618e-03
-9.039790529394295948e-01 -5.280183588052052290e-03
-9.048095970318871251e-01 -5.155931582353949667e-03
-9.056297080165564006e-01 -5.035070016451608302e-03
-9.064395433202203645e-01 -4.917502916361375480e-03
-9.072392579063830453e-01 -4.803137010410210746e-03
-9.080290043085156304e-01 -4.691881655219980012e-03
-9.088089326631321185e-01 -4.583648763626138080e-03
-9.095791907426810097e-01 -4.478352734483761685e-03
-9.103399239882440375e-01 -4.375910384314908239e-03
-9.110912755420289555e-01 -4.276240880752110729e-03
-9.118333862796480505e-01 -4.179265677734104664e-03
-9.125663948421722793e-01 -4.084908452410570753e-03
-9.132904376679520375e-01 -3.993095043713809807e-03
-9.140056490241967868e-01 -3.903753392556200911e-03
-9.147121610383045498e-01 -3.816813483613080635e-03
-9.154101037289366083e-01 -3.732207288651722289e-03
-9.160996050368271915e-01 -3.649868711367957718e-03
-9.167807908553248231e-01 -3.569733533692733950e-03
-9.174537850606578893e-01 -3.491739363531948248e-03
-9.181187095419197641e-01 -3.415825583903531366e-03
-9.187756842307687188e-01 -3.341933303436713312e-03
-9.194248271308366194e-01 -3.270005308199181327e-03
-9.200662543468455246e-01 -3.199986014818526330e-03
-9.207000801134237467e-01 -3.131821424865322955e-03
-9.213264168236231511e-01 -3.065459080465761203e-03
-9.219453750571305894e-01 -3.000848021112600354e-03
-9.225570636081730225e-01 -2.937938741643954330e-03
-9.231615895131133342e-01 -2.876683151359997991e-03
-9.237590580777345073e-01 -2.817034534248569373e-03
-9.243495729042111586e-01 -2.758947510291148188e-03
-9.249332359177661056e-01 -2.702377997821471881e-03
-9.255101473930116285e-01 -2.647283176909695068e-03
-9.260804059799737642e-01 -2.593621453745551496e-03
-9.266441087297990764e-01 -2.541352425994750520e-03
-9.272013511201445679e-01 -2.490436849103315822e-03
-9.277522270802481819e-01 -2.440836603525258029e-03
-9.282968290156823343e-01 -2.392514662849569169e-03
-9.288352478327895900e-01 -2.345435062803034789e-03
-9.293675729628001481e-01 -2.299562871105988345e-03
-9.298938923856332472e-01 -2.254864158158691526e-03
-9.304142926533822688e-01 -2.211305968536487771e-03
-9.309288589134843139e-01 -2.168856293272517204e-03
-9.314376749315764759e-01 -2.127484042907201028e-03
-9.319408231140381416e-01 -2.087159021284264605e-03
-9.324383845302232077e-01 -2.047851900073575839e-03
-9.329304389343807680e-01 -2.009534194001495744e-03
-9.334170647872689353e-01 -1.972178236770004856e-03
-9.338983392774609094e-01 -1.935757157646243688e-03
-9.343743383423472881e-01 -1.900244858704621667e-03
-9.348451366888348435e-01 -1.865615992704088575e-03
-9.353108078137452042e-01 -1.831845941583539568e-03
-9.357714240239145553e-01 -1.798910795558843331e-03
-9.362270564559974639e-01 -1.766787332805306665e-03
-9.366777750959768278e-01 -1.735452999709850451e-03
-9.371236487983820584e-01 -1.704885891677571357e-03
-9.375647453052183833e-01 -1.675064734477692838e-03
-9.380011312646096000e-01 -1.645968866114376006e-03
-9.384328722491570574e-01 -1.617578219208147235e-03
-9.388600327740175278e-01 -1.589873303874111965e-03
-9.392826763147024138e-01 -1.562835191083475914e-03
-9.397008653246012866e-01 -1.536445496495204323e-03
-9.401146612522326418e-01 -1.510686364745023481e-03
-9.405241245582244280e-01 -1.485540454179294471e-03
-9.409293147320273443e-01 -1.460990922021575093e-03
-9.413302903083641260e-01 -1.437021409960059521e-03
-9.417271088834173742e-01 -1.413616030144330526e-03
-9.421198271307585914e-01 -1.390759351580198640e-03
-9.425085008170226430e-01 -1.368436386911692790e-03
-9.428931848173289776e-01 -1.346632579579517142e-03
-9.432739331304539343e-01 -1.325333791345623515e-03
-9.436507988937569147e-01 -1.304526290173762919e-03
-9.440238343978626379e-01 -1.284196738456184692e-03
-9.443930911011031437e-01 -1.264332181576902775e-03
-9.447586196437237627e-01 -1.244920036802181149e-03
-9.451204698618529410e-01 -1.225948082489164512e-03
-9.454786908012426938e-01 -1.207404447603802359e-03
-9.458333307307802418e-01 -1.189277601539449848e-03
-9.461844371557744937e-01 -1.171556344227781942e-03
-9.465320568310210403e-01 -1.154229796533834656e-03
-9.468762357736474344e-01 -1.137287390927242247e-03
-9.472170192757437546e-01 -1.120718862421955396e-03
-9.475544519167787838e-01 -1.104514239776888465e-03
-9.478885775758075782e-01 -1.088663836950196345e-03
-9.482194394434713125e-01 -1.073158244800045740e-03
-9.485470800337937325e-01 -1.057988323024952430e-03
-9.488715411957755475e-01 -1.043145192336938356e-03
-9.491928641247925347e-01 -1.028620226860933089e-03
-9.495110893737966906e-01 -1.014405046754061034e-03
-9.498262568643262016e-01 -1.000491511038568721e-03
-9.501384058973258995e-01 -9.868717106423627230e-04
-9.504475751637809777e-01 -9.735379616412905912e-04
-9.507538027551667437e-01 -9.604827986974192070e-04
-9.510571261737186255e-01 -9.476989686877661419e-04
-9.513575823425227673e-01 -9.351794245180647565e-04
-9.516552076154320972e-01 -9.229173191163017294e-04
-9.519500377868095331e-01 -9.109059996009078461e-04
-9.522421081011015476e-01 -8.991390016186179713e-04
-9.525314532622440877e-01 -8.876100438471735531e-04
-9.528181074429046271e-01 -8.763130226581412972e-04
-9.531021042935613474e-01 -8.652420069352767962e-04
-9.533834769514243357e-01 -8.543912330439934174e-04
-9.536622580491984635e-01 -8.437550999475854335e-04
-9.539384797236936109e-01 -8.333281644660157179e-04
-9.542121736242821228e-01 -8.231051366731666815e-04
-9.544833709212076078e-01 -8.130808754285803091e-04
-9.547521023137466312e-01 -8.032503840398186453e-04
-9.550183980382266347e-01 -7.936088060516861267e-04
-9.552822878759014147e-01 -7.841514211586555518e-04
-9.555438011606876003e-01 -7.748736412369572292e-04
-9.558029667867630197e-01 -7.657710064928576268e-04
-9.560598132160313956e-01 -7.568391817237964201e-04
-9.563143684854532589e-01 -7.480739526890979986e-04
-9.565666602142474106e-01 -7.394712225871007778e-04
-9.568167156109635973e-01 -7.310270086356185663e-04
-9.570645614804297319e-01 -7.227374387527397493e-04
-9.573102242305748799e-01 -7.145987483350552637e-04
-9.575537298791304552e-01 -7.066072771304891765e-04
-9.577951040602128430e-01 -6.987594662029771248e-04
-9.580343720307871180e-01 -6.910518549863380565e-04
-9.582715586770161886e-01 -6.834810784247263458e-04
-9.585066885204964748e-01 -6.760438641971546793e-04
-9.587397857243817878e-01 -6.687370300236424037e-04
-9.589708740993972969e-01 -6.615574810505976937e-04
-9.591999771097473593e-01 -6.545022073131324296e-04
-9.594271178789156584e-01 -6.475682812720597384e-04
-9.596523191953632015e-01 -6.407528554233941952e-04
-9.598756035181232882e-01 -6.340531599782319241e-04
-9.600969929822967819e-01 -6.274665006109613483e-04
-9.603165094044484595e-01 -6.209902562737909006e-04
-9.605341742879073275e-01 -6.146218770756642488e-04
-9.607500088279714578e-01 -6.083588822236689342e-04
-9.609640339170201218e-01 -6.021988580251066633e-04
-9.611762701495335515e-01 -5.961394559484520413e-04
-9.613867378270234409e-01 -5.901783907414610104e-04
-9.615954569628751836e-01 -5.843134386047574812e-04
-9.618024472871026243e-01 -5.785424354192662127e-04
-9.620077282510188788e-01 -5.728632750259055398e-04
-9.622113190318218878e-01 -5.672739075560099186e-04
-9.624132385370997023e-01 -5.617723378109795891e-04
-9.626135054092538335e-01 -5.563566236897138449e-04
-9.628121380298437781e-01 -5.510248746624192085e-04
-9.630091545238541606e-01 -5.457752502894217548e-04
-9.632045727638852695e-01 -5.406059587836636740e-04
-9.633984103742688765e-01 -5.355152556155859606e-04
-9.635906847351102256e-01 -5.305014421591524535e-04
-9.637814129862583012e-01 -5.255628643777986468e-04
-9.639706120312047100e-01 -5.206979115491224041e-04
-9.641582985409135054e-01 -5.159050150271790331e-04
-9.643444889575821799e-01 -5.111826470412591129e-04
-9.645291994983360429e-01 -5.065293195300773392e-04
-9.647124461588569844e-01 -5.019435830103209303e-04
-9.648942447169466252e-01 -4.974240254785399591e-04
-9.650746107360275161e-01 -4.929692713453964585e-04
-9.652535595685807213e-01 -4.885779804013076853e-04
-9.654311063595233389e-01 -4.842488468125568193e-04
-9.656072660495256255e-01 -4.799805981469674175e-04
-9.657820533782690564e-01 -4.757719944282648807e-04
-9.659554828876473209e-01 -4.716218272182711802e-04
-9.661275689249096965e-01 -4.675289187261139979e-04
-9.662983256457496894e-01 -4.634921209436391912e-04
-9.664677670173383861e-01 -4.595103148062559839e-04
-9.666359068213045136e-01 -4.555824093784561048e-04
-9.668027586566622089e-01 -4.517073410632735202e-04
-9.669683359426860525e-01 -4.478840728349781303e-04
-9.671326519217366968e-01 -4.441115934943055303e-04
-9.672957196620363129e-01 -4.403889169455594654e-04
-9.674575520603947432e-01 -4.367150814949333150e-04
-9.676181618448885802e-01 -4.330891491694194924e-04
-9.677775615774923956e-01 -4.295102050556982506e-04
-9.679357636566646717e-01 -4.259773566584058977e-04
-9.680927803198876580e-01 -4.224897332772101785e-04
-9.682486236461634865e-01 -4.190464854021316420e-04
-9.684033055584659877e-01 -4.156467841265668300e-04
-9.685568378261504296e-01 -4.122898205774908672e-04
-9.687092320673206247e-01 -4.089748053623216907e-04
-9.688604997511549577e-01 -4.057009680319549377e-04
-9.690106522001926681e-01 -4.024675565594865341e-04
-9.691597005925789432e-01 -3.992738368341538493e-04
-9.693076559642727075e-01 -3.961190921700475883e-04
-9.694545292112147772e-01 -3.930026228291481081e-04
-9.696003310914595996e-01 -3.899237455582644585e-04
-9.697450722272691337e-01 -3.868817931394598147e-04
-9.698887631071714255e-01 -3.838761139535619817e-04
-9.700314140879833236e-01 -3.809060715563715341e-04
-9.701730353967981113e-01 -3.779710442671856238e-04
-9.703136371329396104e-01 -3.750704247692738711e-04
-9.704532292698820894e-01 -3.722036197219494172e-04
-9.705918216571377544e-01 -3.693700493838887383e-04
-9.707294240221118198e-01 -3.665691472473692116e-04
-9.708660459719251623e-01 -3.638003596830940252e-04
-9.710016969952073307e-01 -3.610631455952934259e-04
-9.711363864638573595e-01 -3.583569760867951533e-04
-9.712701236347758282e-01 -3.556813341337658474e-04
-9.714029176515668329e-01 -3.530357142698403467e-04
-9.715347775462113145e-01 -3.504196222793529180e-04
-9.716657122407120761e-01 -3.478325748994054922e-04
-9.717957305487107122e-01 -3.452740995305070607e-04
-9.719248411770775586e-01 -3.427437339555303663e-04
-9.720530527274747756e-01 -3.402410260667376057e-04
-9.721803736978925636e-01 -3.377655336006383006e-04
-9.723068124841605098e-01 -3.353168238804421671e-04
-9.724323773814328442e-01 -3.328944735658850482e-04
-9.725570765856490496e-01 -3.304980684102075991e-04
-9.726809181949698235e-01 -3.281272030240730826e-04
-9.728039102111897263e-01 -3.257814806462221266e-04
-9.729260605411254037e-01 -3.234605129206596908e-04
-9.730473769979810506e-01 -3.211639196801842366e-04
-9.731678673026916693e-01 -3.188913287360692567e-04
-9.732875390852431252e-01 -3.166423756737146386e-04
-9.734063998859712186e-01 -3.144167036540935220e-04
-9.735244571568387739e-01 -3.122139632208188482e-04
-9.736417182626914135e-01 -3.100338121126668600e-04
-9.737581904824939016e-01 -3.078759150813944914e-04
-9.738738810105441734e-01 -3.057399437146929473e-04
-9.739887969576694893e-01 -3.036255762641295892e-04
-9.741029453524013837e-01 -3.015324974779253083e-04
-9.742163331421322958e-01 -2.994603984384289338e-04
-9.743289671942533259e-01 -2.974089764041477836e-04
-9.744408542972726739e-01 -2.953779346562001337e-04
-9.745520011619167589e-01 -2.933669823490608571e-04
-9.746624144222131303e-01 -2.913758343654709957e-04
-9.747721006365556162e-01 -2.894042111753907008e-04
-9.748810662887524847e-01 -2.874518386988758481e-04
-9.749893177890579521e-01 -2.855184481727619360e-04
-9.750968614751861496e-01 -2.836037760210461441e-04
-9.752037036133102132e-01 -2.817075637288550104e-04
-9.753098503990436097e-01 -2.798295577198952710e-04
-9.754153079584072517e-01 -2.779695092372850250e-04
-9.755200823487802930e-01 -2.761271742276644485e-04
-9.756241795598362687e-01 -2.743023132284936293e-04
-9.757276055144635807e-01 -2.724946912584399442e-04
-9.758303660696722170e-01 -2.707040777107670498e-04
-9.759324670174854832e-01 -2.689302462496379379e-04
-9.760339140858178553e-01 -2.671729747092446141e-04
-9.761347129393388444e-01 -2.654320449956855789e-04
-9.762348691803234280e-01 -2.637072429915071387e-04
-9.763343883494890463e-01 -2.619983584628332498e-04
-9.764332759268190554e-01 -2.603051849690080554e-04
-9.765315373323737447e-01 -2.586275197746777145e-04
-9.766291779270885876e-01 -2.569651637642402365e-04
-9.767262030135598350e-01 -2.553179213585965901e-04
-9.768226178368180079e-01 -2.536856004341332617e-04
-9.769184275850891774e-01 -2.520680122438740322e-04
-9.770136373905449201e-01 -2.504649713407373825e-04
-9.771082523300398393e-01 -2.488762955028375116e-04
-9.772022774258385391e-01 -2.473018056607729142e-04
-9.772957176463307194e-01 -2.457413258268414231e-04
-9.773885779067356117e-01 -2.441946830261287524e-04
-9.774808630697956469e-01 -2.426617072294160078e-04
-9.775725779464591314e-01 -2.411422312878525747e-04
-9.776637272965530423e-01 -2.396360908693464923e-04
-9.777543158294447201e-01 -2.381431243966196463e-04
-9.778443482046941249e-01 -2.366631729868825433e-04
-9.779338290326964334e-01 -2.351960803930810702e-04
-9.780227628753138669e-01 -2.337416929466704866e-04
-9.781111542464989705e-01 -2.322998595018739901e-04
-9.781990076129075673e-01 -2.308704313813818862e-04
-9.782863273945037186e-01 -2.294532623234513862e-04
-9.783731179651538046e-01 -2.280482084303673217e-04
-9.784593836532137212e-01 -2.266551281182237708e-04
-9.785451287421056410e-01 -2.252738820679917910e-04
-9.786303574708864472e-01 -2.239043331778333887e-04
-9.787150740348090627e-01 -2.225463465166293620e-04
-9.787992825858733426e-01 -2.211997892786852094e-04
-9.788829872333700832e-01 -2.198645307395819025e-04
-9.789661920444169274e-01 -2.185404422131407036e-04
-9.790489010444857199e-01 -2.172273970094685256e-04
-9.791311182179228689e-01 -2.159252703940551588e-04
-9.792128475084608263e-01 -2.146339395478924928e-04
-9.792940928197240158e-01 -2.133532835285860819e-04
-9.793748580157249917e-01 -2.120831832324338191e-04
-9.794551469213550465e-01 -2.108235213574416044e-04
-9.795349633228672692e-01 -2.095741823672522635e-04
-9.796143109683519423e-01 -2.083350524559615072e-04
-9.796931935682058334e-01 -2.071060195137956414e-04
-9.797716147955939370e-01 -2.058869730936292621e-04
-9.798495782869054427e-01 -2.046778043783168354e-04
-9.799270876422020438e-01 -2.034784061488180472e-04
-9.800041464256605828e-01 -2.022886727530938324e-04
-9.800807581660090362e-01 -2.011085000757525086e-04
-9.801569263569563928e-01 -1.999377855084245208e-04
-9.802326544576157596e-01 -1.987764279208476643e-04
-9.803079458929222501e-01 -1.976243276326408835e-04
-9.803828040540447653e-01 -1.964813863857499518e-04
-9.804572322987912258e-01 -1.953475073175458404e-04
-9.805312339520085851e-01 -1.942225949345574815e-04
-9.806048123059777355e-01 -1.931065550868236644e-04
-9.806779706208010872e-01 -1.919992949428447947e-04
-9.807507121247868165e-01 -1.909007229651201213e-04
-9.808230400148261197e-01 -1.898107488862542792e-04
-9.808949574567659146e-01 -1.887292836856167746e-04
-9.809664675857759919e-01 -1.876562395665417823e-04
-9.810375735067111691e-01 -1.865915299340514236e-04
-9.811082782944683389e-01 -1.855350693730898920e-04
-9.811785849943387428e-01 -1.844867736272547956e-04
-9.812484966223551375e-01 -1.834465595780114555e-04
-9.813180161656338552e-01 -1.824143452243794301e-04
-9.813871465827127549e-01 -1.813900496630761110e-04
-9.814558908038841789e-01 -1.803735930691075255e-04
-9.815242517315233561e-01 -1.793648966767934162e-04
-9.815922322404118106e-01 -1.783638827612153764e-04
-9.816598351780576603e-01 -1.773704746200776324e-04
-9.817270633650098111e-01 -1.763845965559685750e-04
-9.817939195951691511e-01 -1.754061738590134700e-04
-9.818604066360948623e-01 -1.744351327899078599e-04
-9.819265272293068447e-01 -1.734714005633214103e-04
-9.819922840905840333e-01 -1.725149053316639880e-04
-9.820576799102580523e-01 -1.715655761692026142e-04
-9.821227173535040933e-01 -1.706233430565219471e-04
-9.821873990606267979e-01 -1.696881368653186176e-04
-9.822517276473428094e-01 -1.687598893435210423e-04
-9.823157057050592167e-01 -1.678385331007269891e-04
-9.823793358011485566e-01 -1.669240015939497338e-04
-9.824426204792202633e-01 -1.660162291136657608e-04
-9.825055622593876770e-01 -1.651151507701564445e-04
-9.825681636385324991e-01 -1.642207024801354458e-04
-9.826304270905653615e-01 -1.633328209536560763e-04
-9.826923550666826213e-01 -1.624514436812901196e-04
-9.827539499956198243e-01 -1.615765089215721200e-04
-9.828152142839025052e-01 -1.607079556887027133e-04
-9.828761503160928781e-01 -1.598457237405036290e-04
-9.829367604550336424e-01 -1.589897535666194833e-04
-9.829970470420883455e-01 -1.581399863769590998e-04
-9.830570123973790819e-01 -1.572963640903708282e-04
-9.831166588200203060e-01 -1.564588293235465481e-04
-9.831759885883505357e-01 -1.556273253801481241e-04
-9.832350039601603919e-01 -1.548017962401511351e-04
-9.832937071729176415e-01 -1.539821865494011340e-04
-9.833521004439897961e-01 -1.531684416093762860e-04
-9.834101859708634930e-01 -1.523605073671520198e-04
-9.834679659313606548e-01 -1.515583304055631130e-04
-9.835254424838529852e-01 -1.507618579335573558e-04
-9.835826177674727999e-01 -1.499710377767380276e-04
-9.836394939023210826e-01 -1.491858183680886026e-04
-9.836960729896734312e-01 -1.484061487388770788e-04
-9.837523571121830068e-01 -1.476319785097347293e-04
-9.838083483340810398e-01 -1.468632578819051271e-04
-9.838640487013748936e-01 -1.460999376286606518e-04
-9.839194602420431313e-01 -1.453419690868806781e-04
-9.839745849662286936e-01 -1.445893041487892510e-04
-9.840294248664289700e-01 -1.438418952538477466e-04
-9.840839819176846470e-01 -1.430996953807989159e-04
-9.841382580777645606e-01 -1.423626580398597882e-04
-9.841922552873494379e-01 -1.416307372650583681e-04
-9.842459754702129748e-01 -1.409038876067123349e-04
-9.842994205334005819e-01 -1.401820641240455719e-04
-9.843525923674057987e-01 -1.394652223779398138e-04
-9.844054928463449317e-01 -1.387533184238185673e-04
-9.844581238281289171e-01 -1.380463088046595364e-04
-9.845104871546335179e-01 -1.373441505441333574e-04
-9.845625846518673008e-01 -1.366468011398657974e-04
-9.846144181301371701e-01 -1.359542185568199738e-04
-9.846659893842127920e-01 -1.352663612207971318e-04
-9.847173001934874659e-01 -1.345831880120519945e-04
-9.847683523221388846e-01 -1.339046582590211682e-04
-9.848191475192862310e-01 -1.332307317321616759e-04
-9.848696875191463862e-01 -1.325613686378972330e-04
-9.849199740411878068e-01 -1.318965296126702329e-04
-9.849700087902827361e-01 -1.312361757170966503e-04
-9.850197934568574176e-01 -1.305802684302219386e-04
-9.850693297170401985e-01 -1.299287696438758053e-04
-9.851186192328088564e-01 -1.292816416571234556e-04
-9.851676636521345953e-01 -1.286388471708117028e-04
-9.852164646091258193e-01 -1.280003492822073992e-04
-9.852650237241691311e-01 -1.273661114797265594e-04
-9.853133426040691090e-01 -1.267360976377522542e-04
-9.853614228421859744e-01 -1.261102720115392936e-04
-9.854092660185727048e-01 -1.254885992322036679e-04
-9.854568737001088152e-01 -1.248710443017959871e-04
-9.855042474406340292e-01 -1.242575725884554499e-04
-9.855513887810795071e-01 -1.236481498216444766e-04
-9.855982992495977424e-01 -1.230427420874610257e-04
-9.856449803616914584e-01 -1.224413158240275092e-04
-9.856914336203395077e-01 -1.218438378169552495e-04
-9.857376605161233263e-01 -1.212502751948817679e-04
-9.857836625273497244e-01 -1.206605954250804702e-04
-9.858294411201743435e-01 -1.200747663091407793e-04
-9.858749977487218930e-01 -1.194927559787172081e-04
-9.859203338552058327e-01 -1.189145328913467114e-04
-9.859654508700468334e-01 -1.183400658263318616e-04
-9.860103502119893504e-01 -1.177693238806893885e-04
-9.860550332882168645e-01 -1.172022764651625514e-04
-9.860995014944663462e-01 -1.166388933002957310e-04
-9.861437562151403879e-01 -1.160791444125709292e-04
-9.861877988234191150e-01 -1.155230001306037509e-04
-9.862316306813704303e-01 -1.149704310813987458e-04
-9.862752531400582612e-01 -1.144214081866624163e-04
-9.863186675396505843e-01 -1.138759026591727394e-04
-9.863618752095256736e-01 -1.133338859992047963e-04
-9.864048774683774612e-01 -1.127953299910104353e-04
-9.864476756243190092e-01 -1.122602066993516444e-04
-9.864902709749854282e-01 -1.117284884660864656e-04
-9.865326648076356841e-01 -1.112001479068061528e-04
-9.865748583992526299e-01 -1.106751579075232998e-04
-9.866168530166423700e-01 -1.101534916214091643e-04
-9.866586499165327373e-01 -1.096351224655797539e-04
-9.867002503456694384e-01 -1.091200241179297658e-04
-9.867416555409128653e-01 -1.086081705140131884e-04
-9.867828667293323530e-01 -1.080995358439702385e-04
-9.868238851283002155e-01 -1.075940945494991438e-04
-9.868647119455842276e-01 -1.070918213208723647e-04
-9.869053483794393289e-01 -1.065926910939965359e-04
-9.869457956186983294e-01 -1.060966790475146784e-04
-9.869860548428612823e-01 -1.056037605999510080e-04
-9.870261272221844129e-01 -1.051139114068964947e-04
-9.870660139177672709e-01 -1.046271073582350267e-04
-9.871057160816397724e-01 -1.041433245754094458e-04
-9.871452348568476864e-01 -1.036625394087263558e-04
-9.871845713775372344e-01 -1.031847284346997190e-04
-9.872237267690390228e-01 -1.027098684534317357e-04
-9.872627021479507547e-01 -1.022379364860309247e-04
-9.873014986222190537e-01 -1.017689097720666201e-04
-9.873401172912209534e-01 -1.013027657670591248e-04
-9.873785592458433902e-01 -1.008394821400048830e-04
-9.874168255685628059e-01 -1.003790367709365787e-04
-9.874549173335234187e-01 -9.992140774851666712e-05
-9.874928356066146051e-01 -9.946657336766453073e-05
-9.875305814455479503e-01 -9.901451212721639156e-05
-9.875681558999325205e-01 -9.856520272761720724e-05
-9.876055600113503585e-01 -9.811862406864470037e-05
-9.876427948134304247e-01 -9.767475524716404350e-05
-9.876798613319216491e-01 -9.723357555491343046e-05
-9.877167605847662069e-01 -9.679506447631974775e-05
-9.877534935821706830e-01 -9.635920168634353302e-05
-9.877900613266774599e-01 -9.592596704835361354e-05
-9.878264648132346615e-01 -9.549534061202986620e-05
-9.878627050292658751e-01 -9.506730261129431574e-05
-9.878987829547387634e-01 -9.464183346227000230e-05
-9.879346995622331207e-01 -9.421891376126683185e-05
-9.879704558170079309e-01 -9.379852428279464023e-05
-9.880060526770684248e-01 -9.338064597760222375e-05
-9.880414910932312500e-01 -9.296525997074247204e-05
-9.880767720091899742e-01 -9.255234755966307444e-05
-9.881118963615797002e-01 -9.214189021232206819e-05
-9.881468650800403486e-01 -9.173386956532856727e-05
-9.881816790872799405e-01 -9.132826742210728942e-05
-9.882163392991373252e-01 -9.092506575108732863e-05
-9.882508466246432421e-01 -9.052424668391444130e-05
-9.882852019660821608e-01 -9.012579251368618195e-05
-9.883194062190521212e-01 -8.972968569321049834e-05
-9.883534602725249085e-01 -8.933590883328610549e-05
-9.883873650089050056e-01 -8.894444470100535695e-05
-9.884211213040883237e-01 -8.855527621807882718e-05
-9.884547300275200454e-01 -8.816838645918104937e-05
-9.884881920422521340e-01 -8.778375865031781548e-05
-9.885215082049997326e-01 -8.740137616721384555e-05
-9.885546793661976750e-01 -8.702122253372104345e-05
-9.885877063700558853e-01 -8.664328142024691870e-05
-9.886205900546141123e-01 -8.626753664220272722e-05
-9.886533312517969962e-01 -8.589397215847133108e-05
-9.886859307874672487e-01 -8.552257206989412656e-05
-9.887183894814793872e-01 -8.515332061777694582e-05
-9.887507081477321380e-01 -8.478620218241463393e-05
-9.887828875942208384e-01 -8.442120128163408440e-05
-9.888149286230891732e-01 -8.405830256935508283e-05
-9.888468320306801340e-01 -8.369749083416948700e-05
-9.888785986075867562e-01 -8.333875099793749681e-05
-9.889102291387019683e-01 -8.298206811440148826e-05
-9.889417244032684406e-01 -8.262742736781684223e-05
-9.889730851749274354e-01 -8.227481407159951076e-05
-9.890043122217677674e-01 -8.192421366699027992e-05
-9.890354063063733214e-01 -8.157561172173526868e-05
-9.890663681858707923e-01 -8.122899392878247399e-05
-9.890971986119773129e-01 -8.088434610499422640e-05
-9.891278983310463069e-01 -8.054165418987512285e-05
-9.891584680841141175e-01 -8.020090424431563960e-05
-9.891889086069454162e-01 -7.986208244935061231e-05
-9.892192206300789437e-01 -7.952517510493282722e-05
-9.892494048788714744e-01 -7.919016862872127612e-05
-9.892794620735427813e-01 -7.885704955488395326e-05
-9.893093929292193778e-01 -7.852580453291508559e-05
-9.893391981559775950e-01 -7.819642032646630862e-05
-9.893688784588871021e-01 -7.786888381219186916e-05
-9.893984345380532064e-01 -7.754318197860751607e-05
-9.894278670886587079e-01 -7.721930192496283512e-05
-9.894571768010063106e-01 -7.689723086012719062e-05
-9.894863643605594783e-01 -7.657695610148852836e-05
-9.895154304479830687e-01 -7.625846507386527034e-05
-9.895443757391845230e-01 -7.594174530843100302e-05
-9.895732009053535005e-01 -7.562678444165172882e-05
-9.896019066130015140e-01 -7.531357021423570788e-05
-9.896304935240015643e-01 -7.500209047009532095e-05
-9.896589622956267762e-01 -7.469233315532125149e-05
-9.896873135805890342e-01 -7.438428631716852623e-05
-9.897155480270771744e-01 -7.407793810305412965e-05
-9.897436662787945094e-01 -7.377327675956669366e-05
-9.897716689749967989e-01 -7.347029063148716491e-05
-9.897995567505285530e-01 -7.316896816082097820e-05
-9.898273302358603365e-01 -7.286929788584143772e-05
-9.898549900571247395e-01 -7.257126844014385916e-05
-9.898825368361525712e-01 -7.227486855171085184e-05
-9.899099711905081644e-01 -7.198008704198811773e-05
-9.899372937335250144e-01 -7.168691282497074004e-05
-9.899645050743405283e-01 -7.139533490630015121e-05
-9.899916058179305534e-01 -7.110534238237110275e-05
-9.900185965651436826e-01 -7.081692443944881290e-05
-9.900454779127352278e-01 -7.053007035279641431e-05
-9.900722504534009705e-01 -7.024476948581188842e-05
-9.900989147758099129e-01 -6.996101128917496103e-05
-9.901254714646379185e-01 -6.967878530000352520e-05
-9.901519211005999077e-01 -6.939808114101963230e-05
-9.901782642604821660e-01 -6.911888851972478010e-05
-9.902045015171747622e-01 -6.884119722758444361e-05
-9.902306334397027454e-01 -6.856499713922179461e-05
-9.902566605932577870e-01 -6.829027821162033871e-05
-9.902825835392297105e-01 -6.801703048333548353e-05
-9.903084028352363566e-01 -6.774524407371487538e-05
-9.903341190351548917e-01 -6.747490918212739597e-05
-9.903597326891518948e-01 -6.720601608720069722e-05
-9.903852443437128894e-01 -6.693855514606719291e-05
-9.904106545416727636e-01 -6.667251679361820883e-05
-9.904359638222444140e-01 -6.640789154176675248e-05
-9.904611727210479444e-01 -6.614466997871799403e-05
-9.904862817701401978e-01 -6.588284276824791954e-05
-9.905112914980424010e-01 -6.562240064898999369e-05
-9.905362024297690304e-01 -6.536333443372927638e-05
-9.905610150868555674e-01 -6.510563500870486064e-05
-9.905857299873864763e-01 -6.484929333291930358e-05
-9.906103476460226265e-01 -6.459430043745594495e-05
-9.906348685740282711e-01 -6.434064742480354406e-05
-9.906592932792984696e-01 -6.408832546818820795e-05
-9.906836222663857328e-01 -6.383732581091263792e-05
-9.907078560365260023e-01 -6.358763976570245050e-05
-9.907319950876657400e-01 -6.333925871405961347e-05
-9.907560399144873520e-01 -6.309217410562282082e-05
-9.907799910084349460e-01 -6.284637745753480652e-05
-9.908038488577401992e-01 -6.260186035381629913e-05
-9.908276139474473387e-01 -6.235861444474695588e-05
-9.908512867594384543e-01 -6.211663144625262584e-05
-9.908748677724579235e-01 -6.187590313929947061e-05
-9.908983574621373913e-01 -6.163642136929417016e-05
-9.909217563010201957e-01 -6.139817804549102683e-05
-9.909450647585849037e-01 -6.116116514040491055e-05
-9.909682833012700698e-01 -6.092537468923068210e-05
-9.909914123924972174e-01 -6.069079878926872184e-05
-9.910144524926949305e-01 -6.045742959935658414e-05
-9.910374040593215028e-01 -6.022525933930643875e-05
-9.910602675468885847e-01 -5.999428028934889541e-05
-9.910830434069837214e-01 -5.976448478958224273e-05
-9.911057320882930011e-01 -5.953586523942771787e-05
-9.911283340366235928e-01 -5.930841409709044126e-05
-9.911508496949260616e-01 -5.908212387902600943e-05
-9.911732795033160182e-01 -5.885698715941267153e-05
-9.911956238990964341e-01 -5.863299656962902846e-05
-9.912178833167790692e-01 -5.841014479773720051e-05
-9.912400581881058992e-01 -5.818842458797134819e-05
-9.912621489420703202e-01 -5.796782874023155308e-05
-9.912841560049383549e-01 -5.774835010958297068e-05
-9.913060798002694129e-01 -5.752998160576001116e-05
-9.913279207489368305e-01 -5.731271619267602253e-05
-9.913496792691489645e-01 -5.709654688793766965e-05
-9.913713557764687323e-01 -5.688146676236453109e-05
-9.913929506838342620e-01 -5.666746893951360187e-05
-9.914144644015786545e-01 -5.645454659520868202e-05
-9.914358973374497452e-01 -5.624269295707466426e-05
-9.914572498966297553e-01 -5.603190130407649061e-05
-9.914785224817548315e-01 -5.582216496606298109e-05
-9.914997154929342527e-01 -5.561347732331519577e-05
-9.915208293277691931e-01 -5.540583180609955370e-05
-9.915418643813720401e-01 -5.519922189422526841e-05
-9.915628210463851566e-01 -5.499364111660670287e-05
-9.915836997129989783e-01 -5.478908305082977001e-05
-9.916045007689709978e-01 -5.458554132272295449e-05
-9.916252245996437509e-01 -5.438300960593267145e-05
-9.916458715879630237e-01 -5.418148162150285350e-05
-9.916664421144955055e-01 -5.398095113745888818e-05
-9.916869365574471074e-01 -5.378141196839566855e-05
-9.917073552926799485e-01 -5.358285797506989252e-05
-9.917276986937302308e-01 -5.338528306399642113e-05
-9.917479671318257806e-01 -5.318868118704858070e-05
-9.917681609759024797e-01 -5.299304634106280168e-05
-9.917882805926219181e-01 -5.279837256744690320e-05
-9.918083263463880472e-01 -5.260465395179242306e-05
-9.918282985993639445e-01 -5.241188462349087785e-05
-9.918481977114883552e-01 -5.222005875535377050e-05
-9.918680240404921244e-01 -5.202917056323643982e-05
-9.918877779419146279e-01 -5.183921430566564389e-05
-9.919074597691195372e-01 -5.165018428347085673e-05
-9.919270698733112512e-01 -5.146207483941925135e-05
-9.919466086035508834e-01 -5.127488035785414541e-05
-9.919660763067712494e-01 -5.108859526433735002e-05
-9.919854733277934100e-01 -5.090321402529476440e-05
-9.920048000093413254e-01 -5.071873114766557548e-05
-9.920240566920578429e-01 -5.053514117855494731e-05
-9.920432437145194626e-01 -5.035243870489008495e-05
-9.920623614132516588e-01 -5.017061835307973412e-05
-9.920814101227437565e-01 -4.998967478867697388e-05
-9.921003901754635868e-01 -4.980960271604535698e-05
-9.921193019018724746e-01 -4.963039687802833658e-05
-9.921381456304396718e-01 -4.945205205562178976e-05
-9.921569216876565678e-01 -4.927456306765001727e-05
-9.921756303980516778e-01 -4.909792477044464350e-05
-9.921942720842039654e-01 -4.892213205752678261e-05
-9.922128470667576083e-01 -4.874717985929222686e-05
-9.922313556644355437e-01 -4.857306314269978594e-05
-9.922497981940537892e-01 -4.839977691096256719e-05
-9.922681749705343224e-01 -4.822731620324228476e-05
-9.922864863069198460e-01 -4.805567609434653685e-05
-9.923047325143862230e-01 -4.788485169442903731e-05
-9.923229139022565759e-01 -4.771483814869257142e-05
-9.923410307780141659e-01 -4.754563063709516348e-05
-9.923590834473156042e-01 -4.737722437405869754e-05
-9.923770722140041745e-01 -4.720961460818058733e-05
-9.923949973801224900e-01 -4.704279662194811611e-05
-9.924128592459253717e-01 -4.687676573145554802e-05
-9.924306581098925051e-01 -4.671151728612392954e-05
-9.924483942687415405e-01 -4.654704666842361508e-05
-9.924660680174398619e-01 -4.638334929359939462e-05
-9.924836796492174651e-01 -4.622042060939826407e-05
-9.925012294555792813e-01 -4.605825609579985877e-05
-9.925187177263172789e-01 -4.589685126474923828e-05
-9.925361447495224532e-01 -4.573620165989255790e-05
-9.925535108115969285e-01 -4.557630285631493570e-05
-9.925708161972660593e-01 -4.541715046028096904e-05
-9.925880611895897543e-01 -4.525874010897764315e-05
-9.926052460699749114e-01 -4.510106747025973334e-05
-9.926223711181862974e-01 -4.494412824239755859e-05
-9.926394366123583168e-01 -4.478791815382713394e-05
-9.926564428290067799e-01 -4.463243296290268780e-05
-9.926733900430398938e-01 -4.447766845765152382e-05
-9.926902785277692542e-01 -4.432362045553105796e-05
-9.927071085549217244e-01 -4.417028480318841701e-05
-9.927238803946497603e-01 -4.401765737622198186e-05
-9.927405943155427348e-01 -4.386573407894536346e-05
-9.927572505846379292e-01 -4.371451084415351330e-05
-9.927738494674309688e-01 -4.356398363289102265e-05
-9.927903912278865928e-01 -4.341414843422259018e-05
-9.928068761284497556e-01 -4.326500126500566474e-05
-9.928233044300552868e-01 -4.311653816966511430e-05
-9.928396763921393253e-01 -4.296875521997014455e-05
-9.928559922726486464e-01 -4.282164851481302004e-05
-9.928722523280519852e-01 -4.267521417999020438e-05
-9.928884568133492516e-01 -4.252944836798522847e-05
-9.929046059820821890e-01 -4.238434725775368640e-05
-9.929207000863445876e-01 -4.223990705451019653e-05
-9.929367393767914995e-01 -4.209612398951735471e-05
-9.929527241026498974e-01 -4.195299431987661886e-05
-9.929686545117278884e-01 -4.181051432832108398e-05
-9.929845308504247070e-01 -4.166868032301021562e-05
-9.930003533637403734e-01 -4.152748863732648064e-05
-9.930161222952850197e-01 -4.138693562967367206e-05
-9.930318378872884377e-01 -4.124701768327741584e-05
-9.930475003806098488e-01 -4.110773120598716851e-05
-9.930631100147465640e-01 -4.096907263008020691e-05
-9.930786670278438644e-01 -4.083103841206735951e-05
-9.930941716567037725e-01 -4.069362503250049278e-05
-9.931096241367943778e-01 -4.055682899578181357e-05
-9.931250247022588296e-01 -4.042064682997482489e-05
-9.931403735859239967e-01 -4.028507508661704356e-05
-9.931556710193100157e-01 -4.015011034053441867e-05
-9.931709172326385060e-01 -4.001574918965745769e-05
-9.931861124548415631e-01 -3.988198825483887038e-05
-9.932012569135703073e-01 -3.974882417967311697e-05
-9.932163508352038761e-01 -3.961625363031736567e-05
-9.932313944448575294e-01 -3.948427329531416463e-05
-9.932463879663914197e-01 -3.935287988541567926e-05
-9.932613316224185862e-01 -3.922207013340952187e-05
-9.932762256343140583e-01 -3.909184079394617382e-05
-9.932910702222221833e-01 -3.896218864336789165e-05
-9.933058656050659518e-01 -3.883311047953923271e-05
-9.933206120005538819e-01 -3.870460312167902414e-05
-9.933353096251893444e-01 -3.857666341019382945e-05
-9.933499586942776682e-01 -3.844928820651302779e-05
-9.933645594219345787e-01 -3.832247439292520787e-05
-9.933791120210939685e-01 -3.819621887241610002e-05
-9.933936167035155584e-01 -3.807051856850797200e-05
-9.934080736797933353e-01 -3.794537042510035294e-05
-9.934224831593622129e-01 -3.782077140631232254e-05
-9.934368453505066920e-01 -3.769671849632605392e-05
-9.934511604603678547e-01 -3.757320869923184054e-05
-9.934654286949512469e-01 -3.745023903887446465e-05
-9.934796502591339840e-01 -3.732780655870084665e-05
-9.934938253566726329e-01 -3.720590832160923929e-05
-9.935079541902103184e-01 -3.708454140979956033e-05
-9.935220369612839386e-01 -3.696370292462508730e-05
-9.935360738703317152e-01 -3.684338998644553446e-05
-9.935500651167000763e-01 -3.672359973448132933e-05
-9.935640108986509844e-01 -3.660432932666924435e-05
-9.935779114133692635e-01 -3.648557593951922123e-05
-9.935917668569689276e-01 -3.636733676797251663e-05
-9.936055774245010630e-01 -3.624960902526107439e-05
-9.936193433099599348e-01 -3.613238994276802256e-05
-9.936330647062905363e-01 -3.601567676988961381e-05
-9.936467418053949174e-01 -3.589946677389816197e-05
-9.936603747981390677e-01 -3.578375723980623891e-05
-9.936739638743601333e-01 -3.566854547023208440e-05
-9.936875092228720785e-01 -3.555382878526615440e-05
-9.937010110314734579e-01 -3.543960452233884154e-05
-9.937144694869531891e-01 -3.532587003608934098e-05
-9.937278847750972144e-01 -3.521262269823564092e-05
-9.937412570806951617e-01 -3.509985989744563134e-05
-9.937545865875467843e-01 -3.498757903920941207e-05
-9.937678734784681778e-01 -3.487577754571249538e-05
-9.937811179352979973e-01 -3.476445285571039083e-05
-9.937943201389041192e-01 -3.465360242440405084e-05
-9.938074802691894138e-01 -3.454322372331644777e-05
-9.938205985050984070e-01 -3.443331424017024206e-05
-9.938336750246229423e-01 -3.432387147876646001e-05
-9.938467100048086200e-01 -3.421489295886426929e-05
-9.938597036217609038e-01 -3.410637621606170319e-05
-9.938726560506505603e-01 -3.399831880167748929e-05
-9.938855674657202099e-01 -3.389071828263384050e-05


==> ex4-offset3.txt <==
-9.856993907234116170e-01 2.427603717380658735e-05
-9.856506167985906730e-01 2.440062328451250996e-05
-9.856015923471095341e-01 2.452606522212253851e-05
-9.855523156465180179e-01 2.465237036314704558e-05
-9.855027849595074940e-01 2.477954616067282393e-05
-9.854529985337554532e-01 2.490760014529391130e-05
-9.854029546017699648e-01 2.503653992605529019e-05
-9.853526513807312481e-01 2.516637319140986907e-05
-9.853020870723316893e-01 2.529710771018878229e-05
-9.852512598626134155e-01 2.542875133258534087e-05
-9.852001679218046482e-01 2.556131199115275598e-05
-9.851488094041537247e-01 2.569479770181589946e-05
-9.850971824477603445e-01 2.582921656489738939e-05
-9.850452851744061489e-01 2.596457676615802435e-05
-9.849931156893820816e-01 2.610088657785204755e-05
-9.849406720813139726e-01 2.623815435979733236e-05
-9.848879524219862347e-01 2.637638856046071266e-05
-9.848349547661625625e-01 2.651559771805879706e-05
-9.847816771514057432e-01 2.665579046167442949e-05
-9.847281175978938039e-01 2.679697551238908410e-05
-9.846742741082344930e-01 2.693916168443149283e-05
-9.846201446672780966e-01 2.708235788634261382e-05
-9.845657272419265915e-01 2.722657312215743213e-05
-9.845110197809412433e-01 2.737181649260368751e-05
-9.844560202147477623e-01 2.751809719631785462e-05
-9.844007264552389058e-01 2.766542453107870758e-05
-9.843451363955744160e-01 2.781380789505865189e-05
-9.842892479099782932e-01 2.796325678809326759e-05
-9.842330588535344038e-01 2.811378081296913141e-05
-9.841765670619783135e-01 2.826538967673047684e-05
-9.841197703514873441e-01 2.841809319200482782e-05
-9.840626665184676325e-01 2.857190127834795495e-05
-9.840052533393380818e-01 2.872682396360852686e-05
-9.839475285703126461e-01 2.888287138531269398e-05
-9.838894899471786193e-01 2.904005379206899432e-05
-9.838311351850725917e-01 2.919838154499397432e-05
-9.837724619782538538e-01 2.935786511915865007e-05
-9.837134679998744691e-01 2.951851510505643569e-05
-9.836541509017462381e-01 2.968034221009272877e-05
-9.835945083141052203e-01 2.984335726009650837e-05
-9.835345378453727028e-01 3.000757120085439979e-05
-9.834742370819131718e-01 3.017299509966756859e-05
-9.834136035877897308e-01 3.033964014693166399e-05
-9.833526349045148551e-01 3.050751765774048946e-05
-9.832913285507999257e-01 3.067663907351354601e-05
-9.832296820222997669e-01 3.084701596364797683e-05
-9.831676927913547415e-01 3.101866002719529949e-05
-9.831053583067290713e-01 3.119158309456333573e-05
-9.830426759933459380e-01 3.136579712924373171e-05
-9.829796432520193639e-01 3.154131422956570931e-05
-9.829162574591815416e-01 3.171814663047605495e-05
-9.828525159666079425e-01 3.189630670534630852e-05
-9.827884161011375408e-01 3.207580696780732148e-05
-9.827239551643904836e-01 3.225666007361162487e-05
-9.826591304324805431e-01 3.243887882252428461e-05
-9.825939391557253488e-01 3.262247616024252218e-05
-9.825283785583517338e-01 3.280746518034483223e-05
-9.824624458381973069e-01 3.299385912626980066e-05
-9.823961381664083614e-01 3.318167139332539551e-05
-9.823294526871332311e-01 3.337091553072922540e-05
-9.822623865172117608e-01 3.356160524368013135e-05
-9.821949367458612246e-01 3.375375439546186434e-05
-9.821271004343564703e-01 3.394737700957925486e-05
-9.820588746157074000e-01 3.414248727192756603e-05
-9.819902562943310098e-01 3.433909953299555849e-05
-9.819212424457194333e-01 3.453722831010272800e-05
-9.818518300161033219e-01 3.473688828967157644e-05
-9.817820159221104515e-01 3.493809432953539024e-05
-9.817117970504202207e-01 3.514086146128206193e-05
-9.816411702574129317e-01 3.534520489263478127e-05
-9.815701323688144075e-01 3.555114000987011775e-05
-9.814986801793356141e-01 3.575868238027425357e-05
-9.814268104523073966e-01 3.596784775463788864e-05
-9.813545199193107749e-01 3.617865206979070550e-05
-9.812818052798005786e-01 3.639111145117597675e-05
-9.812086632007257503e-01 3.660524221546606732e-05
-9.811350903161428771e-01 3.682106087321952931e-05
-9.810610832268252812e-01 3.703858413158064351e-05
-9.809866384998664479e-01 3.725782889702198327e-05
-9.809117526682771260e-01 3.747881227813107163e-05
-9.808364222305782087e-01 3.770155158844151099e-05
-9.807606436503868430e-01 3.792606434930985258e-05
-9.806844133559968757e-01 3.815236829283868010e-05
-9.806077277399539716e-01 3.838048136484693737e-05
-9.805305831586239584e-01 3.861042172788827268e-05
-9.804529759317555104e-01 3.884220776431841613e-05
-9.803749023420366138e-01 3.907585807941217957e-05
-9.802963586346447045e-01 3.931139150453141399e-05
-9.802173410167902556e-01 3.954882710034448695e-05
-9.801378456572542586e-01 3.978818416009848600e-05
-9.800578686859182653e-01 4.002948221294494111e-05
-9.799774061932891023e-01 4.027274102732020440e-05
-9.798964542300149239e-01 4.051798061438134104e-05
-9.798150088063961594e-01 4.076522123149883912e-05
-9.797330658918882440e-01 4.101448338580670767e-05
-9.796506214145973557e-01 4.126578783781164342e-05
-9.795676712607691572e-01 4.151915560506190317e-05
-9.794842112742698781e-01 4.177460796587718287e-05
-9.794002372560602909e-01 4.203216646314064865e-05
-9.793157449636609169e-01 4.229185290815425802e-05
-9.792307301106111250e-01 4.255368938455866579e-05
-9.791451883659186839e-01 4.281769825231861572e-05
-9.790591153535023183e-01 4.308390215177555944e-05
-9.789725066516258289e-01 4.335232400776835662e-05
-9.788853577923232185e-01 4.362298703382352656e-05
-9.787976642608166022e-01 4.389591473641639316e-05
-9.787094214949244586e-01 4.417113091930439706e-05
-9.786206248844613320e-01 4.444865968793405218e-05
-9.785312697706293195e-01 4.472852545392284781e-05
-9.784413514453993432e-01 4.501075293961760720e-05
-9.783508651508840970e-01 4.529536718273084099e-05
-9.782598060787016658e-01 4.558239354105643037e-05
-9.781681693693285995e-01 4.587185769726634073e-05
-9.780759501114446586e-01 4.616378566378985000e-05
-9.779831433412667918e-01 4.645820378777693125e-05
-9.778897440418730103e-01 4.675513875614734836e-05
-9.777957471425169356e-01 4.705461760072735520e-05
-9.777011475179309130e-01 4.735666770347538745e-05
-9.776059399876194655e-01 4.766131680179878677e-05
-9.775101193151412016e-01 4.796859299396321073e-05
-9.774136802073803976e-01 4.827852474459656476e-05
-9.773166173138071455e-01 4.859114089028936041e-05
-9.772189252257261760e-01 4.890647064529326843e-05
-9.771205984755145790e-01 4.922454360732015700e-05
-9.770216315358470904e-01 4.954538976344313316e-05
-9.769220188189100540e-01 4.986903949610204702e-05
-9.768217546756026159e-01 5.019552358921530884e-05
-9.767208333947268173e-01 5.052487323440021439e-05
-9.766192492021632532e-01 5.085712003730391990e-05
-9.765169962600355191e-01 5.119229602404745867e-05
-9.764140686658612234e-01 5.153043364778475764e-05
-9.763104604516887886e-01 5.187156579537926957e-05
-9.762061655832223739e-01 5.221572579420049763e-05
-9.761011779589315873e-01 5.256294741904283835e-05
-9.759954914091482081e-01 5.291326489916922302e-05
-9.758890996951480323e-01 5.326671292548211214e-05
-9.757819965082187297e-01 5.362332665782455353e-05
-9.756741754687123791e-01 5.398314173241366894e-05
-9.755656301250835716e-01 5.434619426940973368e-05
-9.754563539529116367e-01 5.471252088062316001e-05
-9.753463403539078813e-01 5.508215867736265716e-05
-9.752355826549060636e-01 5.545514527842720410e-05
-9.751240741068379903e-01 5.583151881824488413e-05
-9.750118078836915725e-01 5.621131795516180703e-05
-9.748987770814522280e-01 5.659458187988384946e-05
-9.747849747170279633e-01 5.698135032407492033e-05
-9.746703937271563589e-01 5.737166356911453603e-05
-9.745550269672937915e-01 5.776556245501842589e-05
-9.744388672104874471e-01 5.816308838952537284e-05
-9.743219071462277947e-01 5.856428335735384700e-05
-9.742041393792832960e-01 5.896918992963207768e-05
-9.740855564285154644e-01 5.937785127350520947e-05
-9.739661507256750506e-01 5.979031116192320841e-05
-9.738459146141772438e-01 6.020661398361350946e-05
-9.737248403478587777e-01 6.062680475324225407e-05
-9.736029200897120539e-01 6.105092912176823122e-05
-9.734801459106001698e-01 6.147903338699355373e-05
-9.733565097879497419e-01 6.191116450431531843e-05
-9.732320036044223022e-01 6.234737009768275668e-05
-9.731066191465631565e-01 6.278769847076394071e-05
-9.729803481034279278e-01 6.323219861832706044e-05
-9.728531820651863393e-01 6.368092023784045156e-05
-9.727251125217019068e-01 6.413391374129651145e-05
-9.725961308610880929e-01 6.459123026726421902e-05
-9.724662283682401487e-01 6.505292169317519182e-05
-9.723353962233418635e-01 6.551904064784864698e-05
-9.722036255003468908e-01 6.598964052426011797e-05
-9.720709071654347611e-01 6.646477549255982249e-05
-9.719372320754399164e-01 6.694450051334565515e-05
-9.718025909762543213e-01 6.742887135119687663e-05
-9.716669745012026516e-01 6.791794458847401513e-05
-9.715303731693890610e-01 6.841177763939103806e-05
-9.713927773840160818e-01 6.891042876436587910e-05
-9.712541774306744369e-01 6.941395708465535150e-05
-9.711145634756028766e-01 6.992242259728121030e-05
-9.709739255639178168e-01 7.043588619025346214e-05
-9.708322536178126683e-01 7.095440965809795642e-05
-9.706895374347250804e-01 7.147805571769499336e-05
-9.705457666854729881e-01 7.200688802443605064e-05
-9.704009309123564631e-01 7.254097118870582472e-05
-9.702550195272283684e-01 7.308037079269698690e-05
-9.701080218095287089e-01 7.362515340756522965e-05
-9.699599269042858962e-01 7.417538661093265359e-05
-9.698107238200821545e-01 7.473113900474689475e-05
-9.696604014269818439e-01 7.529248023350500457e-05
-9.695089484544245906e-01 7.585948100284972619e-05
-9.693563534890792255e-01 7.643221309854731510e-05
-9.692026049726604198e-01 7.701074940585556409e-05
-9.690476911997051301e-01 7.759516392929090951e-05
-9.688916003153096312e-01 7.818553181280448502e-05
-9.687343203128260249e-01 7.878192936037598621e-05
-9.685758390315160060e-01 7.938443405703575441e-05
-9.684161441541633275e-01 7.999312459032476973e-05
-9.682552232046411911e-01 8.060808087220305666e-05
-9.680930635454374489e-01 8.122938406141710010e-05
-9.679296523751323988e-01 8.185711658633692427e-05
-9.677649767258315050e-01 8.249136216827450321e-05
-9.675990234605507112e-01 8.313220584529430409e-05
-9.674317792705535712e-01 8.377973399652837772e-05
-9.672632306726388629e-01 8.443403436700767819e-05
-9.670933640063779091e-01 8.509519609302213449e-05
-9.669221654313011616e-01 8.576330972802232171e-05
-9.667496209240313831e-01 8.643846726907556614e-05
-9.665757162753644272e-01 8.712076218389022653e-05
-9.664004370872936178e-01 8.781028943842188021e-05
-9.662237687699800626e-01 8.850714552507527825e-05
-9.660456965386645667e-01 8.921142849151715375e-05
-9.658662054105218164e-01 8.992323797011449280e-05
-9.656852802014542769e-01 9.064267520801382635e-05
-9.655029055228260271e-01 9.136984309787706080e-05
-9.653190657781337558e-01 9.210484620929054386e-05
-9.651337451596141426e-01 9.284779082086357463e-05
-9.649469276447865118e-01 9.359878495303397604e-05
-9.647585969929285410e-01 9.435793840159776538e-05
-9.645687367414849112e-01 9.512536277198161165e-05
-9.643773302024051253e-01 9.590117151427653835e-05
-9.641843604584120486e-01 9.668547995905156078e-05
-9.639898103591962863e-01 9.747840535396773540e-05
-9.637936625175375083e-01 9.828006690121216438e-05
-9.635958993053492794e-01 9.909058579577331380e-05
-9.633965028496465077e-01 9.991008526457834040e-05
-9.631954550284340666e-01 1.007386906065153170e-04
-9.629927374665132600e-01 1.015765292333622847e-04
-9.627883315312061319e-01 1.024237307116469164e-04
-9.625822183279950650e-01 1.032804268054601018e-04
-9.623743786960750057e-01 1.041467515202488793e-04
-9.621647932038172035e-01 1.050228411476137317e-04
-9.619534421441422456e-01 1.059088343111359008e-04
-9.617403055298001657e-01 1.068048720132623960e-04
-9.615253630885555181e-01 1.077110976832756521e-04
-9.613085942582748622e-01 1.086276572263768117e-04
-9.610899781819156606e-01 1.095546990739111875e-04
-9.608694937024119254e-01 1.104923742347669262e-04
-9.606471193574572798e-01 1.114408363479771238e-04
-9.604228333741803292e-01 1.124002417365580658e-04
-9.601966136637110072e-01 1.133707494626155375e-04
-9.599684378156352338e-01 1.143525213837540746e-04
-9.597382830923358865e-01 1.153457222108235353e-04
-9.595061264232155329e-01 1.163505195670386531e-04
-9.592719443987999250e-01 1.173670840485092985e-04
-9.590357132647189253e-01 1.183955892862189501e-04
-9.587974089155614221e-01 1.194362120094910986e-04
-9.585570068886015704e-01 1.204891321109834938e-04
-9.583144823573929161e-01 1.215545327132526421e-04
-9.580698101252288490e-01 1.226326002369310011e-04
-9.578229646184628354e-01 1.237235244705614978e-04
-9.575739198796883178e-01 1.248274986421346524e-04
-9.573226495607735087e-01 1.259447194923756571e-04
-9.570691269157467485e-01 1.270753873498303103e-04
-9.568133247935304286e-01 1.282197062077985658e-04
-9.565552156305180409e-01 1.293778838031689330e-04
-9.562947714429919088e-01 1.305501316972055247e-04
-9.560319638193770508e-01 1.317366653583438608e-04
-9.557667639123264003e-01 1.329377042470504782e-04
-9.554991424306344960e-01 1.341534719028063564e-04
-9.552290696309748697e-01 1.353841960332733579e-04
-9.549565153094552450e-01 1.366301086057063218e-04
-9.546814487929892179e-01 1.378914459406741563e-04
-9.544038389304758674e-01 1.391684488081573387e-04
-9.541236540837856328e-01 1.404613625260892355e-04
-9.538408621185455738e-01 1.417704370614116319e-04
-9.535554303947199051e-01 1.430959271337179002e-04
-9.532673257569796998e-01 1.444380923215585080e-04
-9.529765145248576541e-01 1.457971971714867117e-04
-9.526829624826806953e-01 1.471735113099238799e-04
-9.523866348692757722e-01 1.485673095579280131e-04
-9.520874963674431646e-01 1.499788720489505676e-04
-9.517855110931900953e-01 1.514084843496699476e-04
-9.514806425847193161e-01 1.528564375839921682e-04
-9.511728537911660064e-01 1.543230285603140457e-04
-9.508621070610765447e-01 1.558085599021458698e-04
-9.505483641306212705e-01 1.573133401821931411e-04
-9.502315861115357976e-01 1.588376840600031923e-04
-9.499117334787826605e-01 1.603819124232827294e-04
-9.495887660579258593e-01 1.619463525329982066e-04
-9.492626430122107495e-01 1.635313381723731781e-04
-9.489333228293415079e-01 1.651372097999024820e-04
-9.486007633079476253e-01 1.667643147065052314e-04
-9.482649215437316537e-01 1.684130071769444111e-04
-9.479257539152884382e-01 1.700836486556433493e-04
-9.475832160695883966e-01 1.717766079170367005e-04
-9.472372629071138528e-01 1.734922612405958046e-04
-9.468878485666406553e-01 1.752309925906731891e-04
-9.465349264096539761e-01 1.769931938013188423e-04
-9.461784490043888551e-01 1.787792647662224865e-04
-9.458183681094847195e-01 1.805896136339446437e-04
-9.454546346572432203e-01 1.824246570086022134e-04
-9.450871987364787286e-01 1.842848201561832829e-04
-9.447160095749488340e-01 1.861705372166692224e-04
-9.443410155213546320e-01 1.880822514221505476e-04
-9.439621640268974767e-01 1.900204153211279936e-04
-9.435794016263793216e-01 1.919854910091988343e-04
-9.431926739188353226e-01 1.939779503663351242e-04
-9.428019255476832727e-01 1.959982753009661223e-04
-9.424071001803773218e-01 1.980469580010890825e-04
-9.420081404875512154e-01 2.001245011926360690e-04
-9.416049881216363993e-01 2.022314184053368620e-04
-9.411975836949394436e-01 2.043682342463231500e-04
-9.407858667571636913e-01 2.065354846817319919e-04
-9.403697757723578077e-01 2.087337173265730683e-04
-9.399492480952750251e-01 2.109634917431363018e-04
-9.395242199471263156e-01 2.132253797482242864e-04
-9.390946263907082869e-01 2.155199657295080076e-04
-9.386604013048873707e-01 2.178478469713128170e-04
-9.382214773584224288e-01 2.202096339901537972e-04
-9.377777859831041285e-01 2.226059508803531492e-04
-9.373292573461919908e-01 2.250374356700835399e-04
-9.368758203221263514e-01 2.275047406881953299e-04
-9.364174024634954741e-01 2.300085329421978301e-04
-9.359539299712326121e-01 2.325494945077824591e-04
-9.354853276640210380e-01 2.351283229302864367e-04
-9.350115189468821697e-01 2.377457316385152969e-04
-9.345324257789221489e-01 2.404024503713544610e-04
-9.340479686402100024e-01 2.430992256176221712e-04
-9.335580664977605192e-01 2.458368210696299113e-04
-9.330626367705947555e-01 2.486160180909357110e-04
-9.325615952938484110e-01 2.514376161987970913e-04
-9.320548562818974370e-01 2.543024335618484025e-04
-9.315423322904723413e-01 2.572113075135499713e-04
-9.310239341777256650e-01 2.601650950819760113e-04
-9.304995710642223194e-01 2.631646735365358197e-04
-9.299691502918157049e-01 2.662109409522426238e-04
-9.294325773813765235e-01 2.693048167921705698e-04
-9.288897559893339873e-01 2.724472425087693479e-04
-9.283405878629936714e-01 2.756391821647297471e-04
-9.277849727945914893e-01 2.788816230741254180e-04
-9.272228085740402692e-01 2.821755764645826809e-04
-9.266539909403298525e-01 2.855220781612669771e-04
-9.260784135315327514e-01 2.889221892935017137e-04
-9.254959678333704032e-01 2.923769970248748856e-04
-9.249065431262930570e-01 2.958876153077204599e-04
-9.243100264310223357e-01 2.994551856629041166e-04
-9.237063024525041799e-01 3.030808779858793715e-04
-9.230952535222208821e-01 3.067658913800210322e-04
-9.224767595388040364e-01 3.105114550182911347e-04
-9.218506979068924467e-01 3.143188290343326198e-04
-9.212169434741728224e-01 3.181893054441381615e-04
-9.205753684665431980e-01 3.221242090994883424e-04
-9.199258424213325736e-01 3.261248986744097467e-04
-9.192682321185096095e-01 3.301927676859556433e-04
-9.186024015098102069e-01 3.343292455506724232e-04
-9.179282116457120333e-01 3.385357986781719892e-04
-9.172455206001782768e-01 3.428139316033007133e-04
-9.165541833930936910e-01 3.471651881584565625e-04
-9.158540519103094413e-01 3.515911526876779329e-04
-9.151449748212123758e-01 3.560934513042057921e-04
-9.144267974937290155e-01 3.606737531932930479e-04
-9.136993619066722250e-01 3.653337719621214713e-04
-9.129625065593345301e-01 3.700752670387673295e-04
-9.122160663782268308e-01 3.749000451222553841e-04
-9.114598726208589241e-01 3.798099616858274840e-04
-9.106937527764525919e-01 3.848069225356591538e-04
-9.099175304634741224e-01 3.898928854273567323e-04
-9.091310253238672479e-01 3.950698617426860607e-04
-9.083340529138645980e-01 4.003399182290952882e-04
-9.075264245912479932e-01 4.057051788047164953e-04
-9.067079473989242411e-01 4.111678264316683679e-04
-9.058784239446758813e-01 4.167301050606099814e-04
-9.050376522769427723e-01 4.223943216496470025e-04
-9.041854257564795327e-01 4.281628482608379796e-04
-9.033215329237331837e-01 4.340381242377157984e-04
-9.024457573617721273e-01 4.400226584674026562e-04
-9.015578775545954882e-01 4.461190317310806288e-04
-9.006576667406404058e-01 4.523298991467628082e-04
-8.997448927612993197e-01 4.586579927085188049e-04
-8.988193179042480718e-01 4.651061239265114836e-04
-8.978806987413809892e-01 4.716771865724251971e-04
-8.969287859611334568e-01 4.783741595351084829e-04
-8.959633241949694904e-01 4.852001097914950445e-04
-8.949840518377952803e-01 4.921581954981373453e-04
-8.939907008620540108e-01 4.992516692089588991e-04
-8.929829966252408324e-01 5.064838812251380631e-04
-8.919606576705685352e-01 5.138582830833367861e-04
-8.909233955205001498e-01 5.213784311888315691e-04
-8.898709144628502710e-01 5.290479906004416730e-04
-8.888029113291452399e-01 5.368707389745398188e-04
-8.877190752649143368e-01 5.448505706758113376e-04
-8.866190874915711451e-01 5.529915010628515476e-04
-8.855026210595251523e-01 5.612976709571450848e-04
-8.843693405921486672e-01 5.697733513044294295e-04
-8.832189020202018126e-01 5.784229480379625725e-04
-8.820509523063042590e-01 5.872510071537343163e-04
-8.808651291590156029e-01 5.962622200082436834e-04
-8.796610607360692002e-01 6.054614288500568750e-04
-8.784383653362780597e-01 6.148536325970117237e-04
-8.771966510796096461e-01 6.244439928716096063e-04
-8.759355155748970168e-01 6.342378403078795463e-04
-8.746545455746310704e-01 6.442406811437616449e-04
-8.733533166162446015e-01 6.544582041138898671e-04
-8.720313926492723189e-01 6.648962876585444437e-04
-8.706883256477360167e-01 6.755610074654761323e-04
-8.693236552070708889e-01 6.864586443623193947e-04
-8.679369081248716755e-01 6.975956925783768827e-04
-8.665275979646984705e-01 7.089788683957191310e-04
-8.650952246021422765e-01 7.206151192107589651e-04
-8.636392737523045371e-01 7.325116330287819886e-04
-8.621592164778002498e-01 7.446758484153115105e-04
-8.606545086763436325e-01 7.571154649297050232e-04
-8.591245905469244715e-01 7.698384540679817931e-04
-8.575688860335248798e-01 7.828530707436074992e-04
-8.559868022452702396e-01 7.961678653368328652e-04
-8.543777288518416002e-01 8.097916963451596206e-04
-8.527410374529107440e-01 8.237337436696443070e-04
-8.510760809202894128e-01 8.380035225740642413e-04
-8.493821927114021397e-01 8.526108983564216525e-04
-8.476586861526175243e-01 8.675661017749326191e-04
-8.459048536908791993e-01 8.828797452735026759e-04
-8.441199661119876962e-01 8.985628400547867939e-04
-8.423032717237861622e-01 9.146268140522251320e-04
-8.404539955023917486e-01 9.310835308560822671e-04
-8.385713381995048010e-01 9.479453096523414793e-04
-8.366544754087041902e-01 9.652249462375175806e-04
-8.347025565885063392e-01 9.829357351769671489e-04
-8.327147040398250599e-01 1.001091493179171290e-03
-8.306900118353203188e-01 1.019706583763763889e-03
-8.286275446979596282e-01 1.038795943306840535e-03
-8.265263368259476717e-01 1.058375108553271477e-03
-8.243853906609855953e-01 1.078460245692578314e-03
-8.222036755966276589e-01 1.099068181102215176e-03
-8.199801266232850105e-01 1.120216433870137784e-03
-8.177136429061910849e-01 1.141923250217225828e-03
-8.154030862923952183e-01 1.164207639949617172e-03
-8.130472797425795095e-01 1.187089415081363925e-03
-8.106450056832021911e-01 1.210589230779075083e-03
-8.081950042741528062e-01 1.234728628792625214e-03
-8.056959715867643146e-01 1.259530083549439960e-03
-8.031465576866575473e-01 1.285017051104707982e-03
-8.005453646154901959e-01 1.311214021156066698e-03
-7.978909442652504236e-01 1.338146572349125036e-03
-7.951817961382566802e-01 1.365841431119769024e-03
-7.924163649855221481e-01 1.394326534340685399e-03
-7.895930383155688181e-01 1.423631096063363499e-03
-7.867101437651811136e-01 1.453785678672934664e-03
-7.837659463229157408e-01 1.484822268802207280e-03
-7.807586453954636907e-01 1.516774358383250190e-03
-7.776863717061648362e-01 1.549677031250374856e-03
-7.745471840141129327e-01 1.583567055747740109e-03
-7.713390656413300350e-01 1.618482983838606800e-03
-7.680599207944579510e-01 1.654465257261954723e-03
-7.647075706662552763e-01 1.691556321336641199e-03
-7.612797493009366701e-01 1.729800747073929716e-03
-7.577740992059984748e-01 1.769245362327278226e-03
-7.541881666916376847e-01 1.809939392784513674e-03
-7.505193969171803925e-01 1.851934613693225753e-03
-7.467651286220523543e-01 1.895285513306736334e-03
-7.429225885167470844e-01 1.940049469146838462e-03
-7.389888853069247476e-01 1.986286938302795138e-03
-7.349610033212031768e-01 2.034061663125609747e-03
-7.308357957103237545e-01 2.083440893835347522e-03
-7.266099771821601383e-01 2.134495629740074032e-03
-7.222801162334385738e-01 2.187300880971522823e-03
-7.178426268349875627e-01 2.241935952879237342e-03
-7.132937595227967220e-01 2.298484755496676881e-03
-7.086295918420102424e-01 2.357036140806153916e-03
-7.038460180851873194e-01 2.417684270891432789e-03
-6.989387382595630971e-01 2.480529020486870427e-03
-6.939032462105492183e-01 2.545676417920776299e-03
-6.887348168201599119e-01 2.613239129021641301e-03
-6.834284921892596065e-01 2.683336989225443021e-03
-6.779790667012791650e-01 2.756097589910550850e-03
-6.723810708521024138e-01 2.831656925918601009e-03
-6.666287537158156473e-01 2.910160112326744871e-03
-6.607160638986243617e-01 2.991762179856986750e-03
-6.546366288129307209e-01 3.076628959891799815e-03
-6.483837320797972703e-01 3.164938071973466202e-03
-6.419502888400455687e-01 3.256880028977126879e-03
-6.353288187211627580e-01 3.352659477966266413e-03
-6.285114161678815314e-01 3.452496598195782616e-03
-6.214897177972954490e-01 3.556628681994437099e-03
-6.142548663829011657e-01 3.665311929560213181e-03
-6.067974710036108110e-01 3.778823495339327446e-03
-5.991075628105588802e-01 3.897463832032235093e-03
-5.911745457624569822e-01 4.021559388919110530e-03
-5.829871415540941459e-01 4.151465734861142440e-03
-5.745333278054288728e-01 4.287571194030137881e-03
-5.658002683811463873e-01 4.430301105569117888e-03
-5.567742344599710957e-01 4.580122848996634119e-03
-5.474405146518354082e-01 4.737551818113313641e-03
-5.377833120449276860e-01 4.903158581625221418e-03
-5.277856255191940571e-01 5.077577544826090278e-03
-5.174291119386602578e-01 5.261517532722918139e-03
-5.066939248598947287e-01 5.455774865073087856e-03
-4.955585240610997366e-01 5.661249709948273923e-03
-4.839994483436447226e-01 5.878966819747799381e-03
-4.719910414349338112e-01 6.110102229346283352e-03
-4.595051170314147226e-01 6.356018226361719904e-03
-4.465105434180705046e-01 6.618310054380974194e-03
-4.329727196050515703e-01 6.898869678008262563e-03
-4.188529016616290290e-01 7.199975074344856611e-03
-4.041073165365884901e-01 7.524418986076004436e-03
-3.886859648106753551e-01 7.875701051425619548e-03
-3.725309510437455618e-01 8.258326415098325365e-03
-3.555740644869733180e-01 8.678293207956854979e-03
-3.377331050713311966e-01 9.143938092841695162e-03
-3.189059655372252777e-01 9.667520127406599786e-03
-2.989603474079123857e-01 1.026850365004438465e-02
-2.777139827316355558e-01 1.098138698696584335e-02
-2.548908578452586671e-01 1.187872602593909206e-02
-2.300043086588085539e-01 1.316760611899081730e-02
-2.021728774186563882e-01 1.591868330242965021e-02
-2.021728774186563882e-01 1.591868330242965021e-02
-1.948221677857364942e-01 1.724729425916801326e-02
-1.875235165120792968e-01 1.885126516641340635e-02
-1.803154534279782228e-01 2.064178664249332815e-02
-1.731895357513084377e-01 2.255794676895396533e-02
-1.661275395553825918e-01 2.456550221622906538e-02
-1.591125271955424747e-01 2.664508049112913543e-02
-1.521306084786080703e-01 2.878516014963518332e-02
-1.451706291197799037e-01 3.097854132658154833e-02
-1.382235743085021284e-01 3.322054366570399708e-02
-1.312820537179559821e-01 3.550803780257116848e-02
-1.243399112744999063e-01 3.783889573720526645e-02
-1.173919384805023197e-01 4.021166306868873691e-02
-1.104336640837118716e-01 4.262535487667052508e-02
-1.034611983245861955e-01 4.507932375246882784e-02
-9.647111608794475823e-02 4.757317167159953730e-02
-8.946036800313580950e-02 5.010668947068509099e-02
-8.242621186370353847e-02 5.267981425672112888e-02
-7.536615901893424507e-02 5.529259879097951635e-02
-6.827793194742025340e-02 5.794518906691386445e-02
-6.115943029246635743e-02 6.063780761851739892e-02
-5.400870338114400343e-02 6.337074091530089937e-02
-4.682392776966537440e-02 6.614432972340239525e-02
-3.960338872803537136e-02 6.895896165423982815e-02
-3.234546484350894063e-02 7.181506535018515602e-02
-2.504861511665288157e-02 7.471310591178141614e-02
-1.771136806706174668e-02 7.765358127826496593e-02
-1.033231247259403136e-02 8.063701934851434661e-02
-2.910089446486337304e-03 8.366397568328211298e-02
4.556614382032707182e-03 8.673503166839698075e-02
1.206907277094211063e-02 8.985079304703749714e-02
1.962852500327366342e-02 9.301188875020893754e-02
2.723618038192428953e-02 9.621896997029030785e-02
3.489322218129750630e-02 9.947270943440730817e-02
4.260081113781554601e-02 1.027738008434579409e-01
5.036008854710184723e-02 1.061229584495955308e-01
5.817217902417825409e-02 1.095209167503893161e-01
6.603819297375038144e-02 1.129684302821169356e-01
7.395922881010388861e-02 1.164662734979780290e-01
8.193637495995549636e-02 1.200152407196644760e-01
8.997071167651332635e-02 1.236161461528349631e-01
9.806331268879429908e-02 1.272698239587401470e-01
1.062152467067457862e-01 1.309771283756166194e-01
1.144275787997988680e-01 1.347389338845850770e-01
1.227013716640298346e-01 1.385561354157011094e-01
1.310376867910422460e-01 1.424296485905580389e-01
1.394375855499387640e-01 1.463604099984631979e-01
1.479021301922687492e-01 1.503493775037241520e-01
1.564323847885774055e-01 1.543975305820144972e-01
1.650294161041038488e-01 1.585058706841508958e-01
1.736942944202484740e-01 1.626754216259196917e-01
1.824280943076367900e-01 1.669072300028519307e-01
1.912318953559156709e-01 1.712023656290676543e-01
2.001067828648269986e-01 1.755619219995021851e-01
2.090538485005838942e-01 1.799870167749918204e-01
2.180741909211244556e-01 1.844787922898393495e-01
2.271689163734277317e-01 1.890384160816077630e-01
2.363391392657288315e-01 1.936670814429988230e-01
2.455859827171687770e-01 1.983660079957730027e-01
2.549105790871507571e-01 2.031364422867558694e-01
2.643140704864347934e-01 2.079796584060535358e-01
2.737976092717994137e-01 2.128969586276737713e-01
2.833623585259115729e-01 2.178896740728148707e-01
2.930094925238812542e-01 2.229591653961440489e-01
3.027401971878340703e-01 2.281068234954472806e-01
3.125556705306984373e-01 2.333340702450817095e-01
3.224571230902918972e-01 2.386423592537168514e-01
3.324457783546811984e-01 2.440331766468960550e-01
3.425228731796957082e-01 2.495080418749972273e-01
3.526896581993897994e-01 2.550685085472188529e-01
3.629473982301657520e-01 2.607161652922585504e-01
3.732973726692030980e-01 2.664526366463981222e-01
3.837408758877692838e-01 2.722795839697503273e-01
3.942792176199280685e-01 2.781987063914657110e-01
4.049137233471072905e-01 2.842117417847430105e-01
4.156457346789328433e-01 2.903204677725262917e-01
4.264766097306897930e-01 2.965267027648197939e-01
4.374077234977253870e-01 3.028323070285936502e-01
4.484404682270641262e-01 3.092391837912983332e-01
4.595762537864676034e-01 3.157492803790537539e-01
4.708165080311309536e-01 3.223645893906254556e-01
4.821626771681692403e-01 3.290871499083471985e-01
4.936162261190161771e-01 3.359190487472019093e-01
5.051786388798148453e-01 3.428624217433211552e-01
5.168514188798539744e-01 3.499194550832190331e-01
5.286360893380634973e-01 3.570923866751287701e-01
5.405341936175517281e-01 3.643835075638667820e-01
5.525472955781346451e-01 3.717951633907101705e-01
5.646769799267704615e-01 3.793297558998292573e-01
5.769248525657829640e-01 3.869897444928844799e-01
5.892925409387195224e-01 3.947776478334585337e-01
6.017816943736558066e-01 4.026960455030624830e-01
6.143939844237239489e-01 4.107475797105280546e-01
6.271311052046016910e-01 4.189349570566655578e-01
6.399947737286648675e-01 4.272609503561475841e-01
6.529867302354642744e-01 4.357284005186560227e-01
6.661087385181442277e-01 4.443402184914087560e-01
6.793625862453831488e-01 4.530993872652739896e-01
6.927500852783851082e-01 4.620089639467621634e-01
7.062730719824084069e-01 4.710720818982835345e-01
7.199334075322657567e-01 4.802919529491522788e-01
7.337329782111778886e-01 4.896718696799197135e-01
7.476736957023094599e-01 4.992152077827238243e-01
7.617574973722560649e-01 5.089254285004510825e-01
7.759863465456913190e-01 5.188060811476207235e-01
7.903622327703149208e-01 5.288608057160184561e-01
8.048871720711801014e-01 5.390933355682335781e-01
8.195632071933958152e-01 5.495075002223763772e-01
8.343924078321331983e-01 5.601072282313944717e-01
8.493768708487746677e-01 5.708965501605416382e-01
8.645187204719599894e-01 5.818796016666990534e-01
8.798201084821917206e-01 5.930606266834049789e-01
8.952832143785625085e-01 6.044439807156049005e-01
9.109102455260588149e-01 6.160341342482987814e-01
9.267034372817913868e-01 6.278356762734421670e-01
9.426650530983758935e-01 6.398533179396304060e-01
9.587973846025624747e-01 6.520918963292882120e-01
9.751027516470840428e-01 6.645563783682862935e-01
9.915835023335349829e-01 6.772518648731026270e-01
1.008242013003956883e+00 6.901835947408757610e-01
1.025080688198628964e+00 7.033569492879049312e-01
1.042101960577391795e+00 7.167774567423979004e-01
1.059308290801654007e+00 7.304507968975069154e-01
1.076702167374014252e+00 7.443828059309431922e-01
1.094286106432243111e+00 7.585794813977370099e-01
1.112062651494124310e+00 7.730469874029772814e-01
1.130034373149420235e+00 7.877916599616595628e-01
1.148203868694975371e+00 8.028200125530747799e-01
1.166573761708677992e+00 8.181387418774774822e-01
1.185146701557731941e+00 8.337547338231174887e-01
1.203925362836354429e+00 8.496750696520456447e-01
1.222912444727691783e+00 8.659070324134729990e-01
1.242110670284385598e+00 8.824581135938347476e-01
1.261522785621834508e+00 8.993360200130954274e-01
1.281151559017796426e+00 9.165486809772485088e-01
1.300999779911527821e+00 9.341042556973765398e-01
1.321070257795200042e+00 9.520111409860890772e-01
1.341365820989826485e+00 9.702779792426147187e-01
1.361889315297395653e+00 9.889136667382975032e-01
1.382643602520350790e+00 1.007927362214762868e+00
1.403631558838922988e+00 1.027328495807528386e+00
1.424856073036186999e+00 1.047126778308379302e+00
1.446320044560002183e+00 1.067332210780407742e+00
1.468026381410248771e+00 1.087955094540179690e+00
1.489977997838978219e+00 1.109006041522135444e+00
1.512177811850226483e+00 1.130495985040944396e+00
1.534628742485323327e+00 1.152436190968207042e+00
1.557333706878553325e+00 1.174838269340592323e+00
1.580295617066953096e+00 1.197714186417194293e+00
1.603517376536920613e+00 1.221076277204660832e+00
1.627001876489086341e+00 1.244937258469396513e+00
1.650751991801600704e+00 1.269310242256947552e+00
1.674770576670613131e+00 1.294208749939508740e+00
1.699060459905213927e+00 1.319646726813339388e+00
1.723624439852516899e+00 1.345638557268763913e+00
1.748465278926857547e+00 1.372199080556349982e+00
1.773585697715227338e+00 1.399343607173795467e+00
1.798988368629106160e+00 1.427087935899026938e+00
1.824675909070737623e+00 1.455448371496016247e+00
1.850650874079618147e+00 1.484441743120840984e+00
1.876915748422547159e+00 1.514085423456578372e+00
1.903472938087964250e+00 1.544397348606690201e+00
1.930324761142493184e+00 1.575396038777660879e+00
1.957473437904614588e+00 1.607100619782777073e+00
1.984921080387133774e+00 1.639530845400062331e+00
2.012669680956664653e+00 1.672707120618557752e+00
2.040721100154597067e+00 1.706650525808278696e+00
2.069077053620027584e+00 1.741382841850368957e+00
2.097739098050817486e+00 1.776926576265132507e+00
2.126708616134322050e+00 1.813304990376784609e+00
2.155986800374372070e+00 1.850542127554932526e+00
2.185574635735736848e+00 1.888662842573897382e+00
2.215472881021570473e+00 1.927692832132100076e+00
2.245682048893164140e+00 1.967658666574774617e+00
2.276202384434697468e+00 2.008587822864250416e+00
2.307033842158561665e+00 2.050508718842978695e+00
2.338176061339141132e+00 2.093450748835269160e+00
2.369628339554721741e+00 2.137444320634417139e+00
2.401389604308310943e+00 2.182520893922471839e+00
2.433458382588632674e+00 2.228713020170260961e+00
2.465832768222320226e+00 2.276054384065523628e+00
2.498510386857296428e+00 2.324579846516934722e+00
2.531488358405488359e+00 2.374325489281505330e+00
2.564763256760290489e+00 2.425328661262212471e+00
2.598331066590468641e+00 2.477628026521695670e+00
2.632187136997499177e+00 2.531263614056444400e+00
2.666326131807484678e+00 2.586276869373945519e+00
2.700741976251766374e+00 2.642710707912757417e+00
2.735427799772091717e+00 2.700609570342326737e+00
2.770375874666499705e+00 2.760019479775408957e+00
2.805577550271020293e+00 2.820988100921209440e+00
2.841023182349581067e+00 2.883564801201552896e+00
2.876702057340173813e+00 2.947800713845506682e+00
2.912602311079222961e+00 3.013748802969707263e+00
2.948710841598030097e+00 3.081463930641975324e+00
2.985013215555146981e+00 3.151002925914553554e+00
3.021493567836271321e+00 3.222424655800094406e+00
3.058134493818756905e+00 3.295790098148244862e+00
3.094916933760865962e+00 3.371162416362962322e+00
3.131820048736371209e+00 3.448607035880284055e+00
3.131820048736371209e+00 3.448607035880284055e+00
3.272160185551879152e+00 3.761695241026659975e+00
3.412340948959859954e+00 4.109480120303382833e+00
3.550273266234226899e+00 4.496524973192695285e+00
3.683134340863985834e+00 4.928017952835060278e+00
3.807140636164950021e+00 5.409831082765612642e+00
3.917252319081651724e+00 5.948564330441793224e+00
4.006789941592274751e+00 6.551558418714814813e+00
4.066940409532554312e+00 7.226850008360896638e+00
4.086126519861290163e+00 7.983027604434104418e+00
4.049214607639128438e+00 8.828923782010658527e+00
3.936542161096228565e+00 9.773046386090403104e+00
3.722769016979425416e+00 1.082260564863299379e+01
3.375604695938967836e+00 1.198193491900011409e+01
2.854561132391389755e+00 1.325003502438677572e+01
2.110054337414718706e+00 1.461691551812085521e+01
1.083466097664339989e+00 1.605840909274641604e+01
-2.907986176789495447e-01 1.752929959051598630e+01
-2.079699311244527227e+00 1.895510607058688990e+01
-4.340414198999841489e+00 2.022394711797955225e+01
-7.101890369501510314e+00 2.118175261405092158e+01
-1.033908834513768049e+01 2.163644826660011944e+01
-1.394427676855565146e+01 2.137829417593974313e+01
-1.770653440527073386e+01 2.022148278601751770e+01
-2.131642299907123572e+01 1.806323094761727432e+01
-2.441023210563629320e+01 1.494164557504522683e+01
-2.665119348436141422e+01 1.106196928812707547e+01
-2.781946651806886095e+01 6.767112322178403083e+00
-2.786896840548983789e+01 2.456621233963462991e+00
-2.692410831679606886e+01 -1.510525905949086312e+00
-2.522394825284785824e+01 -4.886414498217087399e+00
-2.304681067853594811e+01 -7.556203245391681200e+00
-2.064808930906540496e+01 -9.518584684912458016e+00
-1.822635556588714323e+01 -1.084658407443416372e+01
-1.591550498176373374e+01 -1.164854381848440212e+01
-1.379283204292834952e+01 -1.203946173889275606e+01
-1.189323868925965577e+01 -1.212435763141496103e+01
-1.022339099982734822e+01 -1.199106546589761280e+01
-8.773110106732341151e+00 -1.170891822502127866e+01
-7.523458291413561483e+00 -1.133044666642380527e+01
-6.451977337746817476e+00 -1.089422938395866147e+01
-5.535815537669250830e+00 -1.042787566650574149e+01
-4.753427870691376178e+00 -9.950676956108994275e+00
-4.085375967572421274e+00 -9.475775634125957581e+00
-3.514593877323418880e+00 -9.011853797263825072e+00
-3.026357672269786914e+00 -8.564407468167674509e+00
-2.608105999639633854e+00 -8.136687809620722689e+00
-2.249198375490832902e+00 -7.730386046701481995e+00
-1.940659869582361807e+00 -7.346126385776690526e+00
-1.674937600421228856e+00 -6.983817627689236751e+00
-1.445680807957639313e+00 -6.642902033144427065e+00
-1.247548560987542521e+00 -6.322530104338471624e+00
-1.076045027846945779e+00 -6.021682277971120101e+00
-9.273802112296358757e-01 -5.739252757673218852e+00
-7.983532141281441952e-01 -5.474106458995412261e+00
-6.862549207824989450e-01 -5.225116939343992684e+00
-5.887871257232695221e-01 -4.991190943482833653e+00
-5.039954435404364608e-01 -4.771283582701550507e+00
-4.302136813338328092e-01 -4.564407009510770052e+00
-3.660177020882067755e-01 -4.369634622218812936e+00
-3.101871250811963354e-01 -4.186102242147247132e+00
-2.616734888227466027e-01 -4.013007283566362382e+00
-2.195737411143485751e-01 -3.849606634582753539e+00
-1.831081219035222973e-01 -3.695213751762412180e+00
-1.516016718004484509e-01 -3.549195317619645351e+00
-1.244687370714090691e-01 -3.410967700665698210e+00
-1.011999551711695311e-01 -3.279993379928989761e+00
-8.135129755240343152e-02 -3.155777440748017693e+00
-6.453482219430703437e-02 -3.037864209766654611e+00
-5.041085008298910181e-02 -2.925834069820516525e+00
-3.868133030767906266e-02 -2.819300476485054219e+00
-2.908419961880545287e-02 -2.717907185085125299e+00
-2.138857595521417160e-02 -2.621325688234435791e+00
-1.539065299724929996e-02 -2.529252858253055347e+00
-1.091018538467543320e-02 -2.441408785218126987e+00
-7.787472781407846559e-03 -2.357534799302229978e+00
-5.880766223972720523e-03 -2.277391664988483999e+00
-5.064032765731784833e-03 -2.200757934394681037e+00
-5.225024816508397341e-03 -2.127428447056574079e+00
-6.263609176217645354e-03 -2.057212963946165818e+00
-8.090317894915915325e-03 -1.989934924117265691e+00
-1.062508902298427149e-02 -1.925430313094590895e+00
-1.379617025754436427e-02 -1.863546632897390642e+00
-1.753916261863722875e-02 -1.804141964374961882e+00
-2.179618474314673482e-02 -1.747084113303220665e+00
-2.651514128195073261e-02 -1.692249832432536794e+00
-3.164908132140735464e-02 -1.639524112376750109e+00
-3.715563480203266933e-02 -1.588799534886532250e+00
-4.299651663925311423e-02 -1.539975682654639577e+00
-4.913708971630185302e-02 -1.492958600355939192e+00
-5.554597916131599755e-02 -1.447660302132823595e+00
-6.219473137561542381e-02 -1.403998321198847599e+00
-6.905751217795913499e-02 -1.361895297652924608e+00
-7.611083919516112295e-02 -1.321278600976238060e+00
-8.333334428354288725e-02 -1.282079984027183928e+00
-9.070556232558388277e-02 -1.244235265659318079e+00
-9.820974322624607955e-02 -1.207684039366423212e+00
-1.058296843459389930e-01 -1.172369405610097282e+00
-1.135505809620600964e-01 -1.138237725711601200e+00
-1.213588926570931953e-01 -1.105238395393244089e+00
-1.292422237955375419e-01 -1.073323636237762946e+00
-1.371892164805489089e-01 -1.042448303498983986e+00
-1.451894545792742908e-01 -1.012569708845265426e+00
-1.532333775777504348e-01 -9.836474567507287325e-01
-1.613122031756627495e-01 -9.556432933693747023e-01
-1.694178576613341591e-01 -9.285209668353731072e-01
-1.775429132207101690e-01 -9.022460980302970945e-01
-1.856805314331284595e-01 -8.767860609459137144e-01
-1.938244122932362423e-01 -8.521098718503856695e-01
-2.019687481742281077e-01 -8.281880865372441836e-01
-2.101081822140565547e-01 -8.049927050010403651e-01
-2.182377706646262960e-01 -7.824970829419315432e-01
-2.263529487953074015e-01 -7.606758495541759979e-01
-2.344494999872753227e-01 -7.395048311012274445e-01
-2.425235276950084284e-01 -7.189609798233133064e-01
-2.505714299864238437e-01 -6.990223077624978520e-01
-2.585898764041842379e-01 -6.796678251257237680e-01
-2.665757869181930584e-01 -6.608774828384867961e-01
-2.745263127636292100e-01 -6.426321189710341164e-01
-2.824388189804614702e-01 -6.249134087455066044e-01
-2.903108684895387981e-01 -6.077038178565983273e-01
-2.981402075573884591e-01 -5.909865588602514208e-01
-3.059247525170052384e-01 -5.747455504049086006e-01
-3.136625776254083897e-01 -5.589653790980666503e-01
-3.213519039507838349e-01 -5.436312638174799483e-01
-3.289910891927588787e-01 -5.287290222915391746e-01
-3.365786183489602457e-01 -5.142450397871801693e-01
-3.441130951495819934e-01 -5.001662397563425566e-01
-3.515932341893732715e-01 -4.864800563035580061e-01
-3.590178536933322229e-01 -4.731744083478509055e-01
-3.663858688585682200e-01 -4.602376753618170890e-01
-3.736962857203299793e-01 -4.476586745796446998e-01
-3.809481954951711713e-01 -4.354266395739888051e-01
-3.881407693587023422e-01 -4.235312001090871248e-01
-3.952732536193960811e-01 -4.119623631843837841e-01
-4.023449652535426857e-01 -4.007104951892299649e-01
-4.093552877697145265e-01 -3.897663050950445074e-01
-4.163036673740482807e-01 -3.791208286166514729e-01
-4.231896094103055339e-01 -3.687654132794407902e-01
-4.300126750510792073e-01 -3.586917043335202671e-01
-4.367724782186805932e-01 -3.488916314602136248e-01
-4.434686827162022116e-01 -3.393573962201122951e-01
-4.501009995510320549e-01 -3.300814601954440430e-01
-4.566691844346964513e-01 -3.210565337828185095e-01
-4.631730354443703290e-01 -3.122755655954377874e-01
-4.696123908327103358e-01 -3.037317324366792803e-01
-4.759871269738684130e-01 -2.954184298095510752e-01
-4.822971564346223428e-01 -2.873292629289365685e-01
-4.885424261605548768e-01 -2.794580382057677004e-01
-4.947229157681022338e-01 -2.717987551743397678e-01
-5.008386359341100436e-01 -2.643455988358968667e-01
-5.068896268752748346e-01 -2.570929323933938693e-01
-5.128759569105193483e-01 -2.500352903540004057e-01
-5.187977210999650257e-01 -2.431673719774397613e-01
-5.246550399547196264e-01 -2.364840350496860422e-01
-5.304480582122061971e-01 -2.299802899628707598e-01
-5.361769436722204629e-01 -2.236512940834790575e-01
-5.418418860893220446e-01 -2.174923463920713507e-01
-5.474430961175514865e-01 -2.114988823788298833e-01
-5.529808043038095811e-01 -2.056664691802293776e-01
-5.584552601265545535e-01 -1.999908009430589328e-01
-5.638667310767628837e-01 -1.944676944028879140e-01
-5.692155017783621096e-01 -1.890930846648759545e-01
-5.745018731455827643e-01 -1.838630211755837573e-01
-5.797261615748975361e-01 -1.787736638751416529e-01
-5.848886981694153553e-01 -1.738212795197900673e-01
-5.899898279937774159e-01 -1.690022381654241457e-01
-5.950299093577700038e-01 -1.643130098033427355e-01
-6.000093131270164415e-01 -1.597501611399454735e-01
-6.049284220592550110e-01 -1.553103525126133533e-01
-6.097876301648225139e-01 -1.509903349344903223e-01
-6.145873420900916928e-01 -1.467869472613098913e-01
-6.193279725227028853e-01 -1.426971134738302671e-01
-6.240099456175264292e-01 -1.387178400698258485e-01
-6.286336944423879247e-01 -1.348462135599362288e-01
-6.331996604426487485e-01 -1.310793980620234833e-01
-6.377082929238241382e-01 -1.274146329889929152e-01
-6.421600485514713519e-01 -1.238492308253375668e-01
-6.465553908676447969e-01 -1.203805749879428844e-01
-6.508947898232703144e-01 -1.170061177669447505e-01
-6.551787213258324361e-01 -1.137233783426863237e-01
-6.594076668018192811e-01 -1.105299408750405193e-01
-6.635821127734042868e-01 -1.074234526615869545e-01
-6.677025504488823815e-01 -1.044016223613298405e-01
-6.717694753264106255e-01 -1.014622182808364026e-01
-6.757833868106299935e-01 -9.860306671985111238e-02
-6.797447878417783862e-01 -9.582205037360869149e-02
-6.836541845369200621e-01 -9.311710678922761886e-02
-6.875120858429465409e-01 -9.048622687371100926e-02
-6.913190032010178010e-01 -8.792745345122296441e-02
-6.950754502221339060e-01 -8.543887986743649299e-02
-6.987819423735425195e-01 -8.301864863887195578e-02
-7.024389966757018655e-01 -8.066495014526164908e-02
-7.060471314095304596e-01 -7.837602136308162437e-02
-7.096068658336899260e-01 -7.615014463849625881e-02
-7.131187199116536535e-01 -7.398564649805440541e-02
-7.165832140483293644e-01 -7.188089649556621274e-02
-7.200008688360050035e-01 -6.983430609367557995e-02
-7.233722048094022306e-01 -6.784432757872055353e-02
-7.266977422096240202e-01 -6.590945300755073066e-02
-7.299780007567904239e-01 -6.402821318503955361e-02
-7.332134994311655385e-01 -6.219917667109537557e-02
-7.364047562625776200e-01 -6.042094881603903012e-02
-7.395522881279465999e-01 -5.869217082327198715e-02
-7.426566105567294906e-01 -5.701151883821632682e-02
-7.457182375441057109e-01 -5.537770306255797303e-02
-7.487376813717233626e-01 -5.378946689287374822e-02
-7.517154524358322654e-01 -5.224558608276968358e-02
-7.546520590826323316e-01 -5.074486792769970778e-02
-7.575480074506681927e-01 -4.928615047167663604e-02
-7.604038013201070978e-01 -4.786830173512247877e-02
-7.632199419687329955e-01 -4.649021896314532720e-02
-7.659969280344997022e-01 -4.515082789356002907e-02
-7.687352553844826186e-01 -4.384908204400454756e-02
-7.714354169900723424e-01 -4.258396201753380378e-02
-7.740979028082584090e-01 -4.135447482609909409e-02
-7.767231996688475082e-01 -4.015965323135153864e-02
-7.793117911674688481e-01 -3.899855510222965949e-02
-7.818641575642177877e-01 -3.787026278881747837e-02
-7.843807756877886339e-01 -3.677388251198152741e-02
-7.868621188449570480e-01 -3.570854376831488625e-02
-7.893086567352636251e-01 -3.467339874993897314e-02
-7.917208553707635321e-01 -3.366762177872999195e-02
-7.940991770006986528e-01 -3.269040875455656719e-02
-7.964440800409569032e-01 -3.174097661713187052e-02
-7.987560190081846034e-01 -3.081856282109766629e-02
-8.010354444584161238e-01 -2.992242482397565115e-02
-8.032828029300904671e-01 -2.905183958663269672e-02
-8.054985368913267774e-01 -2.820610308592205739e-02
-8.076830846913262141e-01 -2.738452983917491132e-02
-8.098368805157803996e-01 -2.658645244022775356e-02
-8.119603543461580974e-01 -2.581122110668356007e-02
-8.140539319227497739e-01 -2.505820323811545208e-02
-8.161180347113503597e-01 -2.432678298493057278e-02
-8.181530798734608645e-01 -2.361636082762354552e-02
-8.201594802398946005e-01 -2.292635316615621380e-02
-8.221376442876733304e-01 -2.225619191921023379e-02
-8.240879761200988751e-01 -2.160532413306747931e-02
-8.260108754498962647e-01 -2.097321159987988390e-02
-8.279067375853123023e-01 -2.035933048509972962e-02
-8.297759534190718433e-01 -1.976317096384667613e-02
-8.316189094200822085e-01 -1.918423686599586564e-02
-8.334359876277855905e-01 -1.862204532977777827e-02
-8.352275656490623090e-01 -1.807612646368578213e-02
-8.369940166575825513e-01 -1.754602301649475088e-02
-8.387357093955155607e-01 -1.703129005519822547e-02
-8.404530081775001271e-01 -1.653149465067803303e-02
-8.421462728967852307e-01 -1.604621557092521592e-02
-8.438158590334533526e-01 -1.557504298163557219e-02
-8.454621176646366365e-01 -1.511757815400842885e-02
-8.470853954766419669e-01 -1.467343317958177268e-02
-8.486860347789023651e-01 -1.424223069194050992e-02
-8.502643735196714347e-01 -1.382360359513997404e-02
-8.518207453033843635e-01 -1.341719479868964948e-02
-8.533554794096060991e-01 -1.302265695894669166e-02
-8.548689008134922052e-01 -1.263965222677251171e-02
-8.563613302076900080e-01 -1.226785200130863819e-02
-8.578330840256077616e-01 -1.190693668973254876e-02
-8.592844744659816625e-01 -1.155659547285647903e-02
-8.607158095186767666e-01 -1.121652607643611535e-02
-8.621273929916510870e-01 -1.088643454805913492e-02
-8.635195245390236973e-01 -1.056603503948603390e-02
-8.648924996901827811e-01 -1.025504959431946736e-02
-8.662466098798736747e-01 -9.953207940880311536e-03
-8.675821424792091729e-01 -9.660247290171923226e-03
-8.688993808275454755e-01 -9.375912138816732549e-03
-8.701986042651691511e-01 -9.099954076851393681e-03
-8.714800881667409405e-01 -8.832131600269984770e-03
-8.727441039754472163e-01 -8.572209928206469057e-03
-8.739909192378071401e-01 -8.319960824650425579e-03
-8.752207976390889987e-01 -8.075162424592392807e-03
-8.764339990392883140e-01 -7.837599064497059384e-03
-8.776307795096235376e-01 -7.607061117005067992e-03
-8.788113913695049240e-01 -7.383344829766357205e-03
-8.799760832239361674e-01 -7.166252168309611599e-03
-8.811251000013065049e-01 -6.955590662855096543e-03
-8.822586829915360918e-01 -6.751173258979495037e-03
-8.833770698845369029e-01 -6.552818172043709324e-03
-8.844804948089507457e-01 -6.360348745296461742e-03
-8.855691883711328538e-01 -6.173593311568049795e-03
-8.866433776943456468e-01 -5.992385058470954887e-03
-8.877032864581301252e-01 -5.816561897025247091e-03
-8.887491349378258132e-01 -5.645966333628809133e-03
-8.897811400442073859e-01 -5.480445345294075905e-03
-8.907995153632110030e-01 -5.319850258074357123e-03
-8.918044711957227033e-01 -5.164036628604908898e-03
-8.927962145974014385e-01 -5.012864128685047549e-03
-8.937749494185143195e-01 -4.866196432829462959e-03
-8.947408763437568746e-01 -4.723901108718396233e-03
-8.956941929320380025e-01 -4.585849510477635338e-03
-8.966350936562065277e-01 -4.451916674720991958e-03
-8.975637699426977090e-01 -4.321981219289314918e-03
-8.984804102110820478e-01 -4.195925244621323720e-03
-8.993851999134947484e-01 -4.073634237693250087e-03
-9.002783215739295075e-01 -3.954996978465322340e-03
-9.011599548273787619e-01 -3.839905448774656987e-03
-9.020302764588040700e-01 -3.728254743615425169e-03
-9.028894604419214209e-01 -3.619942984748263093e-03
-9.037376779777862579e-01 -3.514871236582438677e-03
-9.045750975331645627e-01 -3.412943424275241555e-03
-9.054018848786773432e-01 -3.314066253994447497e-03
-9.062182031267048687e-01 -3.218149135290900888e-03
-9.070242127690403278e-01 -3.125104105529250345e-03
-9.078200717142809184e-01 -3.034845756326279374e-03
-9.086059353249464898e-01 -2.947291161947139179e-03
-9.093819564543156320e-01 -2.862359809611051027e-03
-9.101482854829707758e-01 -2.779973531659121928e-03
-9.109050703550429784e-01 -2.700056439537827733e-03
-9.116524566141488428e-01 -2.622534859552987964e-03
-9.123905874390128012e-01 -2.547337270349839949e-03
-9.131196036787669890e-01 -2.474394242075981642e-03
-9.138396438879227146e-01 -2.403638377184892736e-03
-9.145508443610083082e-01 -2.335004252838637946e-03
-9.152533391668667972e-01 -2.268428364869375016e-03
-9.159472601826101901e-01 -2.203849073260222453e-03
-9.166327371272244839e-01 -2.141206549106828682e-03
-9.173098975948219547e-01 -2.080442723022053308e-03
-9.179788670875376200e-01 -2.021501234946867284e-03
-9.186397690480662126e-01 -1.964327385331536731e-03
-9.192927248918359995e-01 -1.908868087651989162e-03
-9.199378540388195580e-01 -1.855071822226989206e-03
-9.205752739449762911e-01 -1.802888591302693111e-03
-9.212051001333274591e-01 -1.752269875371799662e-03
-9.218274462246602852e-01 -1.703168590695376856e-03
-9.224424239678620241e-01 -1.655539047996190715e-03
-9.230501432698815512e-01 -1.609336912293025902e-03
-9.236507122253180269e-01 -1.564519163846336998e-03
-9.242442371456377481e-01 -1.521044060186153195e-03
-9.248308225880172984e-01 -1.478871099193937878e-03
-9.254105713838146618e-01 -1.437960983210771759e-03
-9.259835846666678583e-01 -1.398275584144837574e-03
-9.265499619002217635e-01 -1.359777909551933067e-03
-9.271098009054847822e-01 -1.322432069663281341e-03
-9.276631978878159268e-01 -1.286203245335590037e-03
-9.282102474635423039e-01 -1.251057656898926611e-03
-9.287510426862115587e-01 -1.216962533878523456e-03
-9.292856750724772796e-01 -1.183886085567261272e-03
-9.298142346276212500e-01 -1.151797472426152429e-03
-9.303368098707148759e-01 -1.120666778290650006e-03
-9.308534878594193485e-01 -1.090464983361243969e-03
-9.313643542144295351e-01 -1.061163937957254784e-03
-9.318694931435625994e-01 -1.032736337013317671e-03
-9.323689874654925713e-01 -1.005155695298556775e-03
-9.328629186331366396e-01 -9.783963233389036951e-04
-9.333513667566922800e-01 -9.524333040235830354e-04
-9.338344106263299915e-01 -9.272424698771865271e-04
-9.343121277345444176e-01 -9.028003809792814775e-04
-9.347845942981659606e-01 -8.790843035139454505e-04
-9.352518852800359994e-01 -8.560721889320350953e-04
-9.357140744103497054e-01 -8.337426537094898065e-04
-9.361712342076682347e-01 -8.120749596853425647e-04
-9.366234359996049585e-01 -7.910489949635636118e-04
-9.370707499431873977e-01 -7.706452553632685406e-04
-9.375132450448990795e-01 -7.508448264021888368e-04
-9.379509891804053145e-01 -7.316293657987440763e-04
-9.383840491139648909e-01 -7.129810864783816485e-04
-9.388124905175311286e-01 -6.948827400702573204e-04
-9.392363779895480658e-01 -6.773176008806863335e-04
-9.396557750734414460e-01 -6.602694503301292017e-04
-9.400707442758120536e-01 -6.437225618408426225e-04
-9.404813470843318424e-01 -6.276616861626647254e-04
-9.408876439853476326e-01 -6.120720371247042072e-04
-9.412896944811965927e-01 -5.969392778010687139e-04
-9.416875571072357287e-01 -5.822495070790371409e-04
-9.420812894485898203e-01 -5.679892466184155485e-04
-9.424709481566214686e-01 -5.541454281911120444e-04
-9.428565889651261411e-01 -5.407053813902338961e-04
-9.432382667062565451e-01 -5.276568216983329018e-04
-9.436160353261799916e-01 -5.149878389046634629e-04
-9.439899479004709715e-01 -5.026868858616130326e-04
-9.443600566492448278e-01 -4.907427675707272050e-04
-9.447264129520340781e-01 -4.791446305889893154e-04
-9.450890673624118277e-01 -4.678819527462903510e-04
-9.454480696223657166e-01 -4.569445331652540604e-04
-9.458034686764263954e-01 -4.463224825748192707e-04
-9.461553126855528628e-01 -4.360062139092349019e-04
-9.465036490407795489e-01 -4.259864331843146419e-04
-9.468485243766275872e-01 -4.162541306430485332e-04
-9.471899845842844945e-01 -4.068005721628823075e-04
-9.475280748245549223e-01 -3.976172909171593519e-04
-9.478628395405869211e-01 -3.886960792834573560e-04
-9.481943224703761608e-01 -3.800289809917299882e-04
-9.485225666590517690e-01 -3.716082835053664238e-04
-9.488476144709475646e-01 -3.634265106284686260e-04
-9.491695076014614596e-01 -3.554764153328281032e-04
-9.494882870887063619e-01 -3.477509727982766347e-04
-9.498039933249565747e-01 -3.402433736602361635e-04
-9.501166660678915798e-01 -3.329470174584855534e-04
-9.504263444516416470e-01 -3.258555062813252431e-04
-9.507330669976378212e-01 -3.189626385994648664e-04
-9.510368716252697308e-01 -3.122624032841391558e-04
-9.513377956623538800e-01 -3.057489738040965513e-04
-9.516358758554160913e-01 -2.994167025962591070e-04
-9.519311483797900930e-01 -2.932601156049976284e-04
-9.522236488495371409e-01 -2.872739069851034483e-04
-9.525134123271872255e-01 -2.814529339636882496e-04
-9.528004733333073073e-01 -2.757922118563576708e-04
-9.530848658558968012e-01 -2.702869092331520464e-04
-9.533666233596156392e-01 -2.649323432298730211e-04
-9.536457787948466880e-01 -2.597239750005251474e-04
-9.539223646065945195e-01 -2.546574053067384596e-04
-9.541964127432247533e-01 -2.497283702401454047e-04
-9.544679546650457480e-01 -2.449327370738030394e-04
-9.547370213527361926e-01 -2.402665002388611236e-04
-9.550036433156194882e-01 -2.357257774227860289e-04
-9.552678505997899139e-01 -2.313068057855520768e-04
-9.555296727960909120e-01 -2.270059382903236243e-04
-9.557891390479505977e-01 -2.228196401452327161e-04
-9.560462780590732734e-01 -2.187444853529776348e-04
-9.563011181009937189e-01 -2.147771533650383953e-04
-9.565536870204935926e-01 -2.109144258374139763e-04
-9.568040122468832731e-01 -2.071531834848664745e-04
-9.570521207991522505e-01 -2.034904030307463547e-04
-9.572980392929888449e-01 -1.999231542495569648e-04
-9.575417939476735807e-01 -1.964485970994989139e-04
-9.577834105928461073e-01 -1.930639789423122140e-04
-9.580229146751504388e-01 -1.897666318478178672e-04
-9.582603312647579585e-01 -1.865539699806256335e-04
-9.584956850617736279e-01 -1.834234870665564076e-04
-9.587290004025236234e-01 -1.803727539363991111e-04
-9.589603012657305081e-01 -1.773994161446819059e-04
-9.591896112785744943e-01 -1.745011916612163050e-04
-9.594169537226456823e-01 -1.716758686332306232e-04
-9.596423515397872750e-01 -1.689213032159758373e-04
-9.598658273378323225e-01 -1.662354174697465805e-04
-9.600874033962368825e-01 -1.636161973213252137e-04
-9.603071016716094865e-01 -1.610616905879061640e-04
-9.605249438031413511e-01 -1.585700050616242372e-04
-9.607409511179364481e-01 -1.561393066528591559e-04
-9.609551446362457616e-01 -1.537678175905441693e-04
-9.611675450766054007e-01 -1.514538146777613019e-04
-9.613781728608817856e-01 -1.491956276009497766e-04
-9.615870481192251296e-01 -1.469916372911107144e-04
-9.617941906949326603e-01 -1.448402743354343359e-04
-9.619996201492234666e-01 -1.427400174378226758e-04
-9.622033557659265268e-01 -1.406893919268298245e-04
-9.624054165560843588e-01 -1.386869683095781429e-04
-9.626058212624716282e-01 -1.367313608702592825e-04
-9.628045883640331537e-01 -1.348212263118650294e-04
-9.630017360802408666e-01 -1.329552624398341637e-04
-9.631972823753717217e-01 -1.311322068863436457e-04
-9.633912449627080044e-01 -1.293508358740040728e-04
-9.635836413086619201e-01 -1.276099630177626113e-04
-9.637744886368252439e-01 -1.259084381638482097e-04
-9.639638039319460283e-01 -1.242451462646294370e-04
-9.641516039438325913e-01 -1.226190062882916371e-04
-9.643379051911884492e-01 -1.210289701622670444e-04
-9.645227239653764162e-01 -1.194740217493897935e-04
-9.647060763341157585e-01 -1.179531758557739808e-04
-9.648879781451126236e-01 -1.164654772694443064e-04
-9.650684450296245220e-01 -1.150099998287799994e-04
-9.652474924059613048e-01 -1.135858455198560926e-04
-9.654251354829227472e-01 -1.121921436017986643e-04
-9.656013892631745144e-01 -1.108280497592941142e-04
-9.657762685465633989e-01 -1.094927452814195877e-04
-9.659497879333732717e-01 -1.081854362659856532e-04
-9.661219618275221910e-01 -1.069053528486094281e-04
-9.662928044397033345e-01 -1.056517484557553351e-04
-9.664623297904681998e-01 -1.044238990810083460e-04
-9.666305517132560698e-01 -1.032211025838639091e-04
-9.667974838573683005e-01 -1.020426780103409148e-04
-9.669631396908908716e-01 -1.008879649347467548e-04
-9.671275325035630921e-01 -9.975632282194033397e-05
-9.672906754095971227e-01 -9.864713040946240970e-05
-9.674525813504456506e-01 -9.755978510891957322e-05
-9.676132630975219362e-01 -9.649370242602683489e-05
-9.677727332548702321e-01 -9.544831539873390228e-05
-9.679310042617901289e-01 -9.442307405287417115e-05
-9.680880883954131599e-01 -9.341744487479595451e-05
-9.682439977732353320e-01 -9.243091030044998978e-05
-9.683987443556033581e-01 -9.146296822042336431e-05
-9.685523399481584805e-01 -9.051313150042717087e-05
-9.687047962042361071e-01 -8.958092751675736105e-05
-9.688561246272242578e-01 -8.866589770626566599e-05
-9.690063365728793787e-01 -8.776759713039032900e-05
-9.691554432516027440e-01 -8.688559405280955384e-05
-9.693034557306762222e-01 -8.601946953029633418e-05
-9.694503849364590753e-01 -8.516881701636261316e-05
-9.695962416565464537e-01 -8.433324197729663281e-05
-9.697410365418901446e-01 -8.351236152020789024e-05
-9.698847801088826825e-01 -8.270580403270562375e-05
-9.700274827414044898e-01 -8.191320883384999301e-05
-9.701691546928359333e-01 -8.113422583602366862e-05
-9.703098060880348541e-01 -8.036851521738451671e-05
-9.704494469252786804e-01 -7.961574710456965898e-05
-9.705880870781743441e-01 -7.887560126533074332e-05
-9.707257362975342252e-01 -7.814776681079194239e-05
-9.708624042132198984e-01 -7.743194190702900096e-05
-9.709981003359542395e-01 -7.672783349567956527e-05
-9.711328340591028896e-01 -7.603515702330233285e-05
-9.712666146604240769e-01 -7.535363617921169528e-05
-9.713994513037892409e-01 -7.468300264152377579e-05
-9.715313530408740128e-01 -7.402299583115614702e-05
-9.716623288128203306e-01 -7.337336267353325805e-05
-9.717923874518700211e-01 -7.273385736775648516e-05
-9.719215376829706265e-01 -7.210424116300510617e-05
-9.720497881253545858e-01 -7.148428214194164107e-05
-9.721771472940898828e-01 -7.087375501090310555e-05
-9.723036236016070477e-01 -7.027244089666452196e-05
-9.724292253591974022e-01 -6.968012714956955663e-05
-9.725539607784884355e-01 -6.909660715282861401e-05
-9.726778379728930890e-01 -6.852168013779055974e-05
-9.728008649590347279e-01 -6.795515100500168428e-05
-9.729230496581484644e-01 -6.739683015086940922e-05
-9.730443998974588338e-01 -6.684653329975537978e-05
-9.731649234115344882e-01 -6.630408134132753423e-05
-9.732846278436201315e-01 -6.576930017300576861e-05
-9.734035207469463602e-01 -6.524202054734180563e-05
-9.735216095860176333e-01 -6.472207792417754898e-05
-9.736389017378790367e-01 -6.420931232743233054e-05
-9.737554044933613984e-01 -6.370356820637342835e-05
-9.738711250583068635e-01 -6.320469430122869234e-05
-9.739860705547730424e-01 -6.271254351300541369e-05
-9.741002480222182847e-01 -6.222697277738233849e-05
-9.742136644186666361e-01 -6.174784294254721502e-05
-9.743263266218542551e-01 -6.127501865085566591e-05
-9.744382414303569551e-01 -6.080836822419095038e-05
-9.745494155646986512e-01 -6.034776355290857332e-05
-9.746598556684424874e-01 -5.989307998825225222e-05
-9.747695683092638674e-01 -5.944419623813250995e-05
-9.748785599800059432e-01 -5.900099426616172983e-05
-9.749868370997180067e-01 -5.856335919384297184e-05
-9.750944060146771175e-01 -5.813117920581381982e-05
-9.752012729993928541e-01 -5.770434545804814226e-05
-9.753074442575968561e-01 -5.728275198892320973e-05
-9.754129259232146021e-01 -5.686629563306166507e-05
-9.755177240613237544e-01 -5.645487593786066165e-05
-9.756218446690952950e-01 -5.604839508262410318e-05
-9.757252936767204510e-01 -5.564675780021509805e-05
-9.758280769483228534e-01 -5.524987130114972510e-05
-9.759302002828555977e-01 -5.485764520005505143e-05
-9.760316694149845373e-01 -5.446999144441651758e-05
-9.761324900159575879e-01 -5.408682424554315312e-05
-9.762326676944594883e-01 -5.370806001167986493e-05
-9.763322079974540157e-01 -5.333361728319968603e-05
-9.764311164110123231e-01 -5.296341666981013317e-05
-9.765293983611278428e-01 -5.259738078971016624e-05
-9.766270592145199769e-01 -5.223543421063611908e-05
-9.767241042794229111e-01 -5.187750339273737067e-05
-9.768205388063637695e-01 -5.152351663322353480e-05
-9.769163679889280028e-01 -5.117340401272760985e-05
-9.770115969645131182e-01 -5.082709734333094609e-05
-9.771062308150698650e-01 -5.048453011819729116e-05
-9.772002745678328717e-01 -5.014563746276578252e-05
-9.772937331960398488e-01 -4.981035608745295983e-05
-9.773866116196385789e-01 -4.947862424181673566e-05
-9.774789147059848027e-01 -4.915038167013600234e-05
-9.775706472705274486e-01 -4.882556956836111753e-05
-9.776618140774849808e-01 -4.850413054239247648e-05
-9.777524198405099787e-01 -4.818600856764466343e-05
-9.778424692233448345e-01 -4.787114894985612098e-05
-9.779319668404662380e-01 -4.755949828710485879e-05
-9.780209172577207788e-01 -4.725100443299213942e-05
-9.781093249929503353e-01 -4.694561646095765113e-05
-9.781971945166082483e-01 -4.664328462968997559e-05
-9.782845302523659470e-01 -4.634396034959824550e-05
-9.783713365777103599e-01 -4.604759615031145658e-05
-9.784576178245328881e-01 -4.575414564917283314e-05
-9.785433782797088309e-01 -4.546356352069839496e-05
-9.786286221856685952e-01 -4.517580546696877835e-05
-9.787133537409596906e-01 -4.489082818892532241e-05
-9.787975771008011749e-01 -4.460858935854183156e-05
-9.788812963776295506e-01 -4.432904759184434003e-05
-9.789645156416357796e-01 -4.405216242275254566e-05
-9.790472389212956372e-01 -4.377789427771652640e-05
-9.791294702038910724e-01 -4.350620445112425002e-05
-9.792112134360246856e-01 -4.323705508145530625e-05
-9.792924725241257677e-01 -4.297040912815742228e-05
-9.793732513349499014e-01 -4.270623034922340006e-05
-9.794535536960701227e-01 -4.244448327944595094e-05
-9.795333833963617565e-01 -4.218513320932945518e-05
-9.796127441864801444e-01 -4.192814616463806003e-05
-9.796916397793301590e-01 -4.167348888655980806e-05
-9.797700738505310536e-01 -4.142112881246803191e-05
-9.798480500388722092e-01 -4.117103405726064936e-05
-9.799255719467642178e-01 -4.092317339525971295e-05
-9.800026431406819727e-01 -4.067751624265340631e-05
-9.800792671516023180e-01 -4.043403264046365494e-05
-9.801554474754353707e-01 -4.019269323802265474e-05
-9.802311875734486257e-01 -3.995346927694282086e-05
-9.803064908726863980e-01 -3.971633257556417864e-05
-9.803813607663818264e-01 -3.948125551386468169e-05
-9.804558006143646587e-01 -3.924821101881884082e-05
-9.805298137434614869e-01 -3.901717255019053531e-05
-9.806034034478914307e-01 -3.878811408674681302e-05
-9.806765729896558259e-01 -3.856101011287909317e-05
-9.807493255989226943e-01 -3.833583560561938447e-05
-9.808216644744051083e-01 -3.811256602203910471e-05
-9.808935927837347801e-01 -3.789117728701844683e-05
-9.809651136638306568e-01 -3.767164578137517146e-05
-9.810362302212611851e-01 -3.745394833034104215e-05
-9.811069455326032474e-01 -3.723806219237563050e-05
-9.811772626447941015e-01 -3.702396504830668286e-05
-9.812471845754803246e-01 -3.681163499078701318e-05
-9.813167143133600945e-01 -3.660105051405819113e-05
-9.813858548185224739e-01 -3.639219050401132881e-05
-9.814546090227805886e-01 -3.618503422853585851e-05
-9.815229798300009190e-01 -3.597956132814744527e-05
-9.815909701164281520e-01 -3.577575180688618412e-05
-9.816585827310044809e-01 -3.557358602347708625e-05
-9.817258204956863521e-01 -3.537304468274434974e-05
-9.817926862057553272e-01 -3.517410882727183235e-05
-9.818591826301249492e-01 -3.497675982930209613e-05
-9.819253125116444991e-01 -3.478097938286654300e-05
-9.819910785673969800e-01 -3.458674949613981756e-05
-9.820564834889942141e-01 -3.439405248401119261e-05
-9.821215299428679435e-01 -3.420287096086658125e-05
-9.821862205705560456e-01 -3.401318783357455526e-05
-9.822505579889859728e-01 -3.382498629467012183e-05
-9.823145447907534189e-01 -3.363824981573034319e-05
-9.823781835443985422e-01 -3.345296214093568683e-05
-9.824414767946766380e-01 -3.326910728081161069e-05
-9.825044270628270349e-01 -3.308666950614484059e-05
-9.825670368468371052e-01 -3.290563334206889821e-05
-9.826293086217035011e-01 -3.272598356231395364e-05
-9.826912448396895039e-01 -3.254770518361575733e-05
-9.827528479305788212e-01 -3.237078346027892867e-05
-9.828141203019271632e-01 -3.219520387888995250e-05
-9.828750643393088238e-01 -3.202095215317515381e-05
-9.829356824065608178e-01 -3.184801421899964579e-05
-9.829959768460243552e-01 -3.167637622950244695e-05
-9.830559499787824285e-01 -3.150602455036416222e-05
-9.831156041048939587e-01 -3.133694575520284389e-05
-9.831749415036260542e-01 -3.116912662109446808e-05
-9.832339644336821616e-01 -3.100255412421396760e-05
-9.832926751334277737e-01 -3.083721543559358915e-05
-9.833510758211130298e-01 -3.067309791699462414e-05
-9.834091686950924283e-01 -3.051018911688942994e-05
-9.834669559340420975e-01 -3.034847676655031968e-05
-9.835244396971732916e-01 -3.018794877624206440e-05
-9.835816221244444435e-01 -3.002859323151514813e-05
-9.836385053367689979e-01 -2.987039838959646568e-05
-9.836950914362222465e-01 -2.971335267587478634e-05
-9.837513825062441652e-01 -2.955744468047810054e-05
-9.838073806118400322e-01 -2.940266315494007073e-05
-9.838630877997789348e-01 -2.924899700895311364e-05
-9.839185060987892806e-01 -2.909643530720533187e-05
-9.839736375197518647e-01 -2.894496726629899449e-05
-9.840284840558907176e-01 -2.879458225174811356e-05
-9.840830476829611762e-01 -2.864526977505268390e-05
-9.841373303594362909e-01 -2.849701949084762782e-05
-9.841913340266897903e-01 -2.834982119412389343e-05
-9.842450606091779353e-01 -2.820366481751983981e-05
-9.842985120146179323e-01 -2.805854042868081847e-05
-9.843516901341653469e-01 -2.791443822768484371e-05
-9.844045968425880755e-01 -2.777134854453268493e-05
-9.844572339984389853e-01 -2.762926183670019888e-05
-9.845096034442262223e-01 -2.748816868675135020e-05
-9.845617070065810772e-01 -2.734805980001005324e-05
-9.846135464964242967e-01 -2.720892600228911750e-05
-9.846651237091297304e-01 -2.707075823767481938e-05
-9.847164404246865343e-01 -2.693354756636527077e-05
-9.847674984078592653e-01 -2.679728516256120531e-05
-9.848182994083454211e-01 -2.666196231240766461e-05
-9.848688451609317607e-01 -2.652757041198503606e-05
-9.849191373856485132e-01 -2.639410096534824940e-05
-9.849691777879214794e-01 -2.626154558261249589e-05
-9.850189680587224661e-01 -2.612989597808437880e-05
-9.850685098747180568e-01 -2.599914396843709278e-05
-9.851178048984160496e-01 -2.586928147092840203e-05
-9.851668547783104524e-01 -2.574030050166033998e-05
-9.852156611490250349e-01 -2.561219317387925141e-05
-9.852642256314545488e-01 -2.548495169631522845e-05
-9.853125498329047272e-01 -2.535856837155974766e-05
-9.853606353472300627e-01 -2.523303559448052244e-05
-9.854084837549705878e-01 -2.510834585067241531e-05
-9.854560966234864328e-01 -2.498449171494360364e-05
-9.855034755070913866e-01 -2.486146584983584364e-05
-9.855506219471842355e-01 -2.473926100417797521e-05
-9.855975374723784377e-01 -2.461787001167180721e-05
-9.856442235986315747e-01 -2.449728578950935656e-05
-9.856906818293715844e-01 -2.437750133702080063e-05
-9.857369136556222156e-01 -2.425850973435208604e-05
-9.857829205561273733e-01 -2.414030414117152292e-05
-9.858287039974736876e-01 -2.402287779540458870e-05
-9.858742654342108613e-01 -2.390622401199606065e-05
-9.859196063089723516e-01 -2.379033618169895862e-05
-9.859647280525927204e-01 -2.367520776988933933e-05
-9.860096320842252071e-01 -2.356083231540643036e-05
-9.860543198114566366e-01 -2.344720342941736553e-05
-9.860987926304218831e-01 -2.333431479430582000e-05
-9.861430519259165584e-01 -2.322216016258409814e-05
-9.861870990715088103e-01 -2.311073335582778968e-05
-9.862309354296492359e-01 -2.300002826363264525e-05
-9.862745623517795712e-01 -2.289003884259294624e-05
-9.863179811784410500e-01 -2.278075911530083359e-05
-9.863611932393804294e-01 -2.267218316936618229e-05
-9.864041998536551281e-01 -2.256430515645625235e-05
-9.864470023297372547e-01 -2.245711929135482833e-05
-9.864896019656166359e-01 -2.235061985104023750e-05
-9.865320000489022911e-01 -2.224480117378174190e-05
-9.865741978569227966e-01 -2.213965765825399586e-05
-9.866161966568257613e-01 -2.203518376266887452e-05
-9.866579977056759709e-01 -2.193137400392444628e-05
-9.866996022505524211e-01 -2.182822295677053350e-05
-9.867410115286442407e-01 -2.172572525299047534e-05
-9.867822267673457270e-01 -2.162387558059875712e-05
-9.868232491843499377e-01 -2.152266868305399136e-05
-9.868640799877417269e-01 -2.142209935848696247e-05
-9.869047203760890064e-01 -2.132216245894334540e-05
-9.869451715385338941e-01 -2.122285288964067138e-05
-9.869854346548821988e-01 -2.112416560823936461e-05
-9.870255108956916823e-01 -2.102609562412727725e-05
-9.870654014223604333e-01 -2.092863799771757023e-05
-9.871051073872130210e-01 -2.083178783975956727e-05
-9.871446299335862040e-01 -2.073554031066220934e-05
-9.871839701959139735e-01 -2.063989061982995370e-05
-9.872231292998112639e-01 -2.054483402501065004e-05
-9.872621083621565541e-01 -2.045036583165522418e-05
-9.873009084911742450e-01 -2.035648139228886459e-05
-9.873395307865155957e-01 -2.026317610589343029e-05
-9.873779763393386588e-01 -2.017044541730078218e-05
-9.874162462323877731e-01 -2.007828481659692919e-05
-9.874543415400719448e-01 -1.998668983853651510e-05
-9.874922633285425633e-01 -1.989565606196760185e-05
-9.875300126557695624e-01 -1.980517910926642410e-05
-9.875675905716181369e-01 -1.971525464578185763e-05
-9.876049981179227943e-01 -1.962587837928952012e-05
-9.876422363285624062e-01 -1.953704605945509449e-05
-9.876793062295329273e-01 -1.944875347730682047e-05
-9.877162088390208927e-01 -1.936099646471688346e-05
-9.877529451674740280e-01 -1.927377089389147697e-05
-9.877895162176735244e-01 -1.918707267686945396e-05
-9.878259229848034284e-01 -1.910089776502924190e-05
-9.878621664565205851e-01 -1.901524214860391635e-05
-9.878982476130233614e-01 -1.893010185620428760e-05
-9.879341674271195917e-01 -1.884547295434967486e-05
-9.879699268642938570e-01 -1.876135154700645286e-05
-9.880055268827742099e-01 -1.867773377513393723e-05
-9.880409684335978993e-01 -1.859461581623763214e-05
-9.880762524606765407e-01 -1.851199388392960331e-05
-9.881113799008607312e-01 -1.842986422749583051e-05
-9.881463516840037764e-01 -1.834822313147047184e-05
-9.881811687330245286e-01 -1.826706691521675862e-05
-9.882158319639704480e-01 -1.818639193251448359e-05
-9.882503422860784426e-01 -1.810619457115392650e-05
-9.882847006018370406e-01 -1.802647125253602407e-05
-9.883189078070461209e-01 -1.794721843127880802e-05
-9.883529647908768645e-01 -1.786843259482976551e-05
-9.883868724359313740e-01 -1.779011026308418639e-05
-9.884206316183007379e-01 -1.771224798800929409e-05
-9.884542432076233176e-01 -1.763484235327402100e-05
-9.884877080671419236e-01 -1.755788997388442184e-05
-9.885210270537609922e-01 -1.748138749582447063e-05
-9.885542010181022077e-01 -1.740533159570223815e-05
-9.885872308045602352e-01 -1.732971898040131415e-05
-9.886201172513582325e-01 -1.725454638673734224e-05
-9.886528611906015840e-01 -1.717981058111963703e-05
-9.886854634483321913e-01 -1.710550835921770388e-05
-9.887179248445816526e-01 -1.703163654563261039e-05
-9.887502461934241094e-01 -1.695819199357313190e-05
-9.887824283030284267e-01 -1.688517158453653859e-05
-9.888144719757097079e-01 -1.681257222799394311e-05
-9.888463780079810306e-01 -1.674039086108018145e-05
-9.888781471906030740e-01 -1.666862444828805104e-05
-9.889097803086353000e-01 -1.659726998116689572e-05
-9.889412781414849141e-01 -1.652632447802541239e-05
-9.889726414629560480e-01 -1.645578498363861150e-05
-9.890038710412982770e-01 -1.638564856895890766e-05
-9.890349676392552469e-01 -1.631591233083117773e-05
-9.890659320141114152e-01 -1.624657339171176618e-05
-9.890967649177397902e-01 -1.617762889939135276e-05
-9.891274670966484495e-01 -1.610907602672161502e-05
-9.891580392920268361e-01 -1.604091197134565840e-05
-9.891884822397908339e-01 -1.597313395543203089e-05
-9.892187966706289526e-01 -1.590573922541240373e-05
-9.892489833100461816e-01 -1.583872505172275881e-05
-9.892790428784091761e-01 -1.577208872854801160e-05
-9.893089760909896668e-01 -1.570582757357012391e-05
-9.893387836580076478e-01 -1.563993892771949629e-05
-9.893684662846752298e-01 -1.557442015492968766e-05
-9.893980246712382742e-01 -1.550926864189536037e-05
-9.894274595130194694e-01 -1.544448179783338982e-05
-9.894567715004591868e-01 -1.538005705424716230e-05
-9.894859613191575587e-01 -1.531599186469385774e-05
-9.895150296499147791e-01 -1.525228370455483266e-05
-9.895439771687720709e-01 -1.518893007080892704e-05
-9.895728045470516543e-01 -1.512592848180869176e-05
-9.896015124513962702e-01 -1.506327647705954171e-05
-9.896301015438088156e-01 -1.500097161700167023e-05
-9.896585724816910901e-01 -1.493901148279477564e-05
-9.896869259178820988e-01 -1.487739367610551870e-05
-9.897151625006966880e-01 -1.481611581889765323e-05
-9.897432828739632926e-01 -1.475517555322483339e-05
-9.897712876770609070e-01 -1.469457054102599593e-05
-9.897991775449566099e-01 -1.463429846392331064e-05
-9.898269531082419803e-01 -1.457435702302266006e-05
-9.898546149931695126e-01 -1.451474393871657384e-05
-9.898821638216888097e-01 -1.445545695048964839e-05
-9.899096002114817772e-01 -1.439649381672632456e-05
-9.899369247759983725e-01 -1.433785231452105740e-05
-9.899641381244911331e-01 -1.427953023949079496e-05
-9.899912408620501481e-01 -1.422152540558977788e-05
-9.900182335896371422e-01 -1.416383564492652947e-05
-9.900451169041193378e-01 -1.410645880758317512e-05
-9.900718913983033165e-01 -1.404939276143685217e-05
-9.900985576609678818e-01 -1.399263539198331020e-05
-9.901251162768976988e-01 -1.393618460216263744e-05
-9.901515678269151577e-01 -1.388003831218707246e-05
-9.901779128879133474e-01 -1.382419445937086749e-05
-9.902041520328878077e-01 -1.376865099796218793e-05
-9.902302858309681710e-01 -1.371340589897700239e-05
-9.902563148474499144e-01 -1.365845715003493795e-05
-9.902822396438251129e-01 -1.360380275519708511e-05
-9.903080607778133038e-01 -1.354944073480570196e-05
-9.903337788033924616e-01 -1.349536912532579695e-05
-9.903593942708285303e-01 -1.344158597918857859e-05
-9.903849077267059542e-01 -1.338808936463673303e-05
-9.904103197139573211e-01 -1.333487736557145328e-05
-9.904356307718923391e-01 -1.328194808140134038e-05
-9.904608414362271462e-01 -1.322929962689296821e-05
-9.904859522391133986e-01 -1.317693013202320323e-05
-9.905109637091665808e-01 -1.312483774183323193e-05
-9.905358763714944281e-01 -1.307302061628421964e-05
-9.905606907477246814e-01 -1.302147693011471423e-05
-9.905854073560333983e-01 -1.297020487269957618e-05
-9.906100267111718205e-01 -1.291920264791057554e-05
-9.906345493244943512e-01 -1.286846847397854752e-05
-9.906589757039846456e-01 -1.281800058335712013e-05
-9.906833063542833662e-01 -1.276779722258798004e-05
-9.907075417767138292e-01 -1.271785665216764785e-05
-9.907316824693089830e-01 -1.266817714641576951e-05
-9.907557289268366096e-01 -1.261875699334485967e-05
-9.907796816408259710e-01 -1.256959449453152381e-05
-9.908035410995927883e-01 -1.252068796498910684e-05
-9.908273077882644442e-01 -1.247203573304175799e-05
-9.908509821888055180e-01 -1.242363614019990164e-05
-9.908745647800423217e-01 -1.237548754103708389e-05
-9.908980560376873248e-01 -1.232758830306815561e-05
-9.909214564343642451e-01 -1.227993680662885997e-05
-9.909447664396311417e-01 -1.223253144475668705e-05
-9.909679865200051729e-01 -1.218537062307304653e-05
-9.909911171389862439e-01 -1.213845275966675656e-05
-9.910141587570799881e-01 -1.209177628497878294e-05
-9.910371118318215267e-01 -1.204533964168820984e-05
-9.910599768177984492e-01 -1.199914128459953698e-05
-9.910827541666733520e-01 -1.195317968053109829e-05
-9.911054443272071524e-01 -1.190745330820475280e-05
-9.911280477452806270e-01 -1.186196065813673601e-05
-9.911505648639177268e-01 -1.181670023252971394e-05
-9.911729961233066710e-01 -1.177167054516596898e-05
-9.911953419608222626e-01 -1.172687012130175955e-05
-9.912176028110474268e-01 -1.168229749756279629e-05
-9.912397791057946383e-01 -1.163795122184083286e-05
-9.912618712741275706e-01 -1.159382985319137147e-05
-9.912838797423813020e-01 -1.154993196173245941e-05
-9.913058049341839650e-01 -1.150625612854451889e-05
-9.913276472704772857e-01 -1.146280094557132045e-05
-9.913494071695367893e-01 -1.141956501552192534e-05
-9.913710850469923397e-01 -1.137654695177370531e-05
-9.913926813158483453e-01 -1.133374537827636703e-05
-9.914141963865036322e-01 -1.129115892945699967e-05
-9.914356306667712060e-01 -1.124878625012610846e-05
-9.914569845618976807e-01 -1.120662599538463761e-05
-9.914782584745833738e-01 -1.116467683053196553e-05
-9.914994528050005140e-01 -1.112293743097485730e-05
-9.915205679508134473e-01 -1.108140648213737425e-05
-9.915416043071968444e-01 -1.104008267937168984e-05
-9.915625622668544636e-01 -1.099896472786989321e-05
-9.915834422200382470e-01 -1.095805134257664314e-05
-9.916042445545661943e-01 -1.091734124810275206e-05
-9.916249696558409044e-01 -1.087683317863966621e-05
-9.916456179068677823e-01 -1.083652587787481995e-05
-9.916661896882724703e-01 -1.079641809890785742e-05
-9.916866853783194991e-01 -1.075650860416772155e-05
-9.917071053529288305e-01 -1.071679616533059018e-05
-9.917274499856945091e-01 -1.067727956323865737e-05
-9.917477196479010937e-01 -1.063795758781970601e-05
-9.917679147085409763e-01 -1.059882903800758153e-05
-9.917880355343318133e-01 -1.055989272166339077e-05
-9.918080824897331782e-01 -1.052114745549754443e-05
-9.918280559369631044e-01 -1.048259206499258225e-05
-9.918479562360149604e-01 -1.044422538432678072e-05
-9.918677837446735479e-01 -1.040604625629852835e-05
-9.918875388185319775e-01 -1.036805353225146321e-05
-9.919072218110069894e-01 -1.033024607200037783e-05
-9.919268330733559402e-01 -1.029262274375785600e-05
-9.919463729546919017e-01 -1.025518242406162616e-05
-9.919658418019996482e-01 -1.021792399770270928e-05
-9.919852399601514215e-01 -1.018084635765420878e-05
-9.920045677719223631e-01 -1.014394840500085944e-05
-9.920238255780056136e-01 -1.010722904886926237e-05
-9.920430137170277440e-01 -1.007068720635881624e-05
-9.920621325255638556e-01 -1.003432180247333800e-05
-9.920811823381525674e-01 -9.998131770053361259e-06
-9.921001634873103381e-01 -9.962116049709102069e-06
-9.921190763035468985e-01 -9.926273589754105764e-06
-9.921379211153794619e-01 -9.890603346139498569e-06
-9.921566982493470466e-01 -9.855104282388967653e-06
-9.921754080300251299e-01 -9.819775369534313781e-06
-9.921940507800396380e-01 -9.784615586051668043e-06
-9.922126268200808230e-01 -9.749623917798323520e-06
-9.922311364689176960e-01 -9.714799357950200536e-06
-9.922495800434117941e-01 -9.680140906939904837e-06
-9.922679578585305027e-01 -9.645647572395407485e-06
-9.922862702273610447e-01 -9.611318369079319368e-06
-9.923045174611238028e-01 -9.577152318828755257e-06
-9.923226998691859757e-01 -9.543148450495760279e-06
-9.923408177590743451e-01 -9.509305799888376754e-06
-9.923588714364891539e-01 -9.475623409712220945e-06
-9.923768612053164295e-01 -9.442100329512645952e-06
-9.923947873676413067e-01 -9.408735615617480597e-06
-9.924126502237610170e-01 -9.375528331080295149e-06
-9.924304500721971012e-01 -9.342477545624232880e-06
-9.924481872097086210e-01 -9.309582335586378635e-06
-9.924658619313041497e-01 -9.276841783862655949e-06
-9.924834745302547612e-01 -9.244254979853257798e-06
-9.925010252981056880e-01 -9.211821019408612671e-06
-9.925185145246890883e-01 -9.179539004775823293e-06
-9.925359424981359258e-01 -9.147408044545694871e-06
-9.925533095048876264e-01 -9.115427253600193649e-06
-9.925706158297089576e-01 -9.083595753060449244e-06
-9.925878617556986860e-01 -9.051912670235236409e-06
-9.926050475643020121e-01 -9.020377138569954850e-06
-9.926221735353220055e-01 -8.988988297596081691e-06
-9.926392399469312622e-01 -8.957745292881125375e-06
-9.926562470756828960e-01 -8.926647275979020029e-06
-9.926731951965224177e-01 -8.895693404381033130e-06
-9.926900845827987263e-01 -8.864882841467074657e-06
-9.927069155062749894e-01 -8.834214756457544970e-06
-9.927236882371401894e-01 -8.803688324365567227e-06
-9.927404030440198923e-01 -8.773302725949704315e-06
-9.927570601939870176e-01 -8.743057147667109458e-06
-9.927736599525727179e-01 -8.712950781627117278e-06
-9.927902025837770372e-01 -8.682982825545273626e-06
-9.928066883500797912e-01 -8.653152482697792314e-06
-9.928231175124506702e-01 -8.623458961876433670e-06
-9.928394903303598973e-01 -8.593901477343818466e-06
-9.928558070617884423e-01 -8.564479248789123015e-06
-9.928720679632387913e-01 -8.535191501284243522e-06
-9.928882732897446051e-01 -8.506037465240316186e-06
-9.929044232948807114e-01 -8.477016376364665906e-06
-9.929205182307738742e-01 -8.448127475618144618e-06
-9.929365583481121194e-01 -8.419370009172876212e-06
-9.929525438961546158e-01 -8.390743228370374138e-06
-9.929684751227417783e-01 -8.362246389680063897e-06
-9.929843522743050377e-01 -8.333878754658181616e-06
-9.930001755958757226e-01 -8.305639589907045313e-06
-9.930159453310956064e-01 -8.277528167034693782e-06
-9.930316617222257891e-01 -8.249543762614938819e-06
-9.930473250101562455e-01 -8.221685658147722390e-06
-9.930629354344152615e-01 -8.193953140019883758e-06
-9.930784932331782056e-01 -8.166345499466265423e-06
-9.930939986432776312e-01 -8.138862032531178208e-06
-9.931094519002114929e-01 -8.111502040030215316e-06
-9.931248532381525829e-01 -8.084264827512427229e-06
-9.931402028899575241e-01 -8.057149705222820172e-06
-9.931555010871754297e-01 -8.030155988065217104e-06
-9.931707480600571181e-01 -8.003282995565442278e-06
-9.931859440375635506e-01 -7.976530051834831064e-06
-9.932010892473743802e-01 -7.949896485534107383e-06
-9.932161839158970551e-01 -7.923381629837545736e-06
-9.932312282682750348e-01 -7.896984822397480532e-06
-9.932462225283963386e-01 -7.870705405309128805e-06
-9.932611669189017611e-01 -7.844542725075733113e-06
-9.932760616611937543e-01 -7.818496132574011070e-06
-9.932909069754440878e-01 -7.792564983019931819e-06
-9.933057030806025089e-01 -7.766748635934778817e-06
-9.933204501944047360e-01 -7.741046455111537868e-06
-9.933351485333804520e-01 -7.715457808581557912e-06
-9.933497983128615205e-01 -7.689982068581550613e-06
-9.933643997469899789e-01 -7.664618611520852547e-06
-9.933789530487256991e-01 -7.639366817948987215e-06
-9.933934584298542703e-01 -7.614226072523521850e-06
-9.934079161009949921e-01 -7.589195763978212191e-06
-9.934223262716086467e-01 -7.564275285091416631e-06
-9.934366891500046037e-01 -7.539464032654808511e-06
-9.934510049433491474e-01 -7.514761407442356082e-06
-9.934652738576725817e-01 -7.490166814179582829e-06
-9.934794960978767797e-01 -7.465679661513079369e-06
-9.934936718677426226e-01 -7.441299361980330443e-06
-9.935078013699375488e-01 -7.417025331979759596e-06
-9.935218848060225483e-01 -7.392856991741067779e-06
-9.935359223764596015e-01 -7.368793765295820972e-06
-9.935499142806190065e-01 -7.344835080448300397e-06
-9.935638607167863734e-01 -7.320980368746610222e-06
-9.935777618821696189e-01 -7.297229065454038531e-06
-9.935916179729060715e-01 -7.273580609520665626e-06
-9.936054291840696884e-01 -7.250034443555229826e-06
-9.936191957096777161e-01 -7.226590013797216889e-06
-9.936329177426975745e-01 -7.203246770089235722e-06
-9.936465954750539620e-01 -7.180004165849593150e-06
-9.936602290976351837e-01 -7.156861658045127027e-06
-9.936738188003003680e-01 -7.133818707164273979e-06
-9.936873647718856839e-01 -7.110874777190373465e-06
-9.937008672002112242e-01 -7.088029335575197150e-06
-9.937143262720876669e-01 -7.065281853212714602e-06
-9.937277421733224925e-01 -7.042631804413084296e-06
-9.937411150887265343e-01 -7.020078666876869932e-06
-9.937544452021207508e-01 -6.997621921669479524e-06
-9.937677326963421098e-01 -6.975261053195815396e-06
-9.937809777532502498e-01 -6.952995549175172360e-06
-9.937941805537335860e-01 -6.930824900616318854e-06
-9.938073412777156390e-01 -6.908748601792810168e-06
-9.938204601041611408e-01 -6.886766150218510885e-06
-9.938335372110823629e-01 -6.864877046623325693e-06
-9.938465727755448897e-01 -6.843080794929143650e-06
-9.938595669736739469e-01 -6.821376902225981500e-06
-9.938725199806602850e-01 -6.799764878748336207e-06
-9.938854319707659535e-01 -6.778244237851741626e-06


==> ex6-offset1.txt <==
-1.005675852534646753e+00 -7.560180617035697551e-05
-1.005691029985659180e+00 -7.589205297319139649e-05
-1.005706265728268267e+00 -7.618366877892201105e-05
-1.005721560037463824e+00 -7.647666030600646433e-05
-1.005736913189584358e+00 -7.677103429227052130e-05
-1.005752325462321517e+00 -7.706679749455263824e-05
-1.005767797134722752e+00 -7.736395668833523907e-05
-1.005783328487196426e+00 -7.766251866736298133e-05
-1.005798919801515146e+00 -7.796249024324727992e-05
-1.005814571360817977e+00 -7.826387824505677679e-05
-1.005830283449616225e+00 -7.856668951889355344e-05
-1.005846056353794316e+00 -7.887093092745461182e-05
-1.005861890360615352e+00 -7.917660934957833894e-05
-1.005877785758722665e+00 -7.948373167977531846e-05
-1.005893742838144256e+00 -7.979230482774361095e-05
-1.005909761890294574e+00 -8.010233571786754079e-05
-1.005925843207978287e+00 -8.041383128869997610e-05
-1.005941987085392730e+00 -8.072679849242754601e-05
-1.005958193818131008e+00 -8.104124429431825317e-05
-1.005974463703183774e+00 -8.135717567215131898e-05
-1.005990797038942786e+00 -8.167459961562863798e-05
-1.006007194125202231e+00 -8.199352312576721805e-05
-1.006023655263161842e+00 -8.231395321427256576e-05
-1.006040180755428448e+00 -8.263589690289217663e-05
-1.006056770906018194e+00 -8.295936122274871012e-05
-1.006073426020358097e+00 -8.328435321365251060e-05
-1.006090146405288044e+00 -8.361087992339267464e-05
-1.006106932369062568e+00 -8.393894840700655627e-05
-1.006123784221351736e+00 -8.426856572602653102e-05
-1.006140702273242482e+00 -8.459973894770411382e-05
-1.006157686837240162e+00 -8.493247514421057665e-05
-1.006174738227269216e+00 -8.526678139181334797e-05
-1.006191856758673842e+00 -8.560266477002786848e-05
-1.006209042748218430e+00 -8.594013236074406290e-05
-1.006226296514088903e+00 -8.627919124732696726e-05
-1.006243618375891824e+00 -8.661984851369084729e-05
-1.006261008654655287e+00 -8.696211124334592721e-05
-1.006278467672828025e+00 -8.730598651841739010e-05
-1.006295995754280082e+00 -8.765148141863578234e-05
-1.006313593224301250e+00 -8.799860302029804981e-05
-1.006331260409601080e+00 -8.834735839519859582e-05
-1.006348997638307319e+00 -8.869775460952976462e-05
-1.006366805239965245e+00 -8.904979872275035446e-05
-1.006384683545536340e+00 -8.940349778642233639e-05
-1.006402632887395843e+00 -8.975885884301419324e-05
-1.006420653599331638e+00 -9.011588892467037727e-05
-1.006438746016541819e+00 -9.047459505194604620e-05
-1.006456910475632016e+00 -9.083498423250616972e-05
-1.006475147314613849e+00 -9.119706345978811186e-05
-1.006493456872900483e+00 -9.156083971162691688e-05
-1.006511839491304183e+00 -9.192631994884199753e-05
-1.006530295512033213e+00 -9.229351111378484619e-05
-1.006548825278687609e+00 -9.266242012884631893e-05
-1.006567429136254521e+00 -9.303305389492270625e-05
-1.006586107431104882e+00 -9.340541928983950640e-05
-1.006604860510988519e+00 -9.377952316673188486e-05
-1.006623688725028165e+00 -9.415537235238085766e-05
-1.006642592423715232e+00 -9.453297364550365363e-05
-1.006661571958903378e+00 -9.491233381499780838e-05
-1.006680627683802509e+00 -9.529345959813724151e-05
-1.006699759952973228e+00 -9.567635769871950431e-05
-1.006718969122318175e+00 -9.606103478516266601e-05
-1.006738255549076921e+00 -9.644749748855094458e-05
-1.006757619591816866e+00 -9.683575240062750967e-05
-1.006777061610425905e+00 -9.722580607173337359e-05
-1.006796581966103776e+00 -9.761766500869066283e-05
-1.006816181021353618e+00 -9.801133567262949734e-05
-1.006835859139971978e+00 -9.840682447675640437e-05
-1.006855616687039490e+00 -9.880413778406330440e-05
-1.006875454028911321e+00 -9.920328190497537516e-05
-1.006895371533204964e+00 -9.960426309493616750e-05
-1.006915369568790686e+00 -1.000070875519288482e-04
-1.006935448505778652e+00 -1.004117614139312249e-04
-1.006955608715507822e+00 -1.008182907563037815e-04
-1.006975850570531961e+00 -1.012266815891083103e-04
-1.006996174444607872e+00 -1.016369398543558682e-04
-1.007016580712680298e+00 -1.020490714231821048e-04
-1.007037069750868374e+00 -1.024630820929480651e-04
-1.007057641936450310e+00 -1.028789775842648405e-04
-1.007078297647847842e+00 -1.032967635379400357e-04
-1.007099037264610475e+00 -1.037164455118438412e-04
-1.007119861167398378e+00 -1.041380289776932492e-04
-1.007140769737964181e+00 -1.045615193177518236e-04
-1.007161763359136541e+00 -1.049869218214432486e-04
-1.007182842414799717e+00 -1.054142416818762033e-04
-1.007204007289875358e+00 -1.058434839922787595e-04
-1.007225258370300969e+00 -1.062746537423393486e-04
-1.007246596043009923e+00 -1.067077558144526977e-04
-1.007268020695909705e+00 -1.071427949798678495e-04
-1.007289532717858593e+00 -1.075797758947359060e-04
-1.007311132498643902e+00 -1.080187030960550045e-04
-1.007332820428955777e+00 -1.084595809975099490e-04
-1.007354596900363886e+00 -1.089024138852036654e-04
-1.007376462305291209e+00 -1.093472059132781499e-04
-1.007398417036986960e+00 -1.097939610994213590e-04
-1.007420461489499486e+00 -1.102426833202580490e-04
-1.007442596057646966e+00 -1.106933763066209606e-04
-1.007464821136988764e+00 -1.111460436386995428e-04
-1.007487137123794563e+00 -1.116006887410631395e-04
-1.007509544415013059e+00 -1.120573148775553190e-04
-1.007532043408239097e+00 -1.125159251460562421e-04
-1.007554634501680368e+00 -1.129765224731093295e-04
-1.007577318094122765e+00 -1.134391096084092859e-04
-1.007600094584894412e+00 -1.139036891191475253e-04
-1.007622964373829255e+00 -1.143702633842115534e-04
-1.007645927861228197e+00 -1.148388345882343786e-04
-1.007668985447820686e+00 -1.153094047154903587e-04
-1.007692137534723642e+00 -1.157819755436333234e-04
-1.007715384523399482e+00 -1.162565486372730698e-04
-1.007738726815613939e+00 -1.167331253413857574e-04
-1.007762164813390759e+00 -1.172117067745545718e-04
-1.007785698918966411e+00 -1.176922938220354521e-04
-1.007809329534742782e+00 -1.181748871286440608e-04
-1.007833057063238558e+00 -1.186594870914589811e-04
-1.007856881907039037e+00 -1.191460938523365069e-04
-1.007880804468744840e+00 -1.196347072902320658e-04
-1.007904825150918837e+00 -1.201253270133235306e-04
-1.007928944356030865e+00 -1.206179523509307559e-04
-1.007953162486401766e+00 -1.211125823452265945e-04
-1.007977479944145438e+00 -1.216092157427336491e-04
-1.008001897131108660e+00 -1.221078509856011476e-04
-1.008026414448810026e+00 -1.226084862026564665e-04
-1.008051032298376670e+00 -1.231111192002249614e-04
-1.008075751080478533e+00 -1.236157474527127217e-04
-1.008100571195261974e+00 -1.241223680929450695e-04
-1.008125493042280274e+00 -1.246309779022555418e-04
-1.008150517020422798e+00 -1.251415733003177549e-04
-1.008175643527841725e+00 -1.256541503347141328e-04
-1.008200872961877215e+00 -1.261687046702339096e-04
-1.008226205718980140e+00 -1.266852315778941738e-04
-1.008251642194631703e+00 -1.272037259236754952e-04
-1.008277182783262615e+00 -1.277241821569654679e-04
-1.008302827878168717e+00 -1.282465942987021199e-04
-1.008328577871423493e+00 -1.287709559292092728e-04
-1.008354433153790364e+00 -1.292972601757153689e-04
-1.008380394114630318e+00 -1.298254996995479326e-04
-1.008406461141808208e+00 -1.303556666829945576e-04
-1.008432634621595714e+00 -1.308877528158214224e-04
-1.008458914938572093e+00 -1.314217492814408758e-04
-1.008485302475521594e+00 -1.319576467427177678e-04
-1.008511797613328653e+00 -1.324954353274055774e-04
-1.008538400730869533e+00 -1.330351046132020962e-04
-1.008565112204901304e+00 -1.335766436124142826e-04
-1.008591932409947933e+00 -1.341200407562222056e-04
-1.008618861718182380e+00 -1.346652838785307210e-04
-1.008645900499306247e+00 -1.352123601993983630e-04
-1.008673049120425880e+00 -1.357612563080311989e-04
-1.008700307945924912e+00 -1.363119581453307795e-04
-1.008727677337333262e+00 -1.368644509859833630e-04
-1.008755157653192569e+00 -1.374187194200783243e-04
-1.008782749248917865e+00 -1.379747473342426034e-04
-1.008810452476655684e+00 -1.385325178922786169e-04
-1.008838267685138179e+00 -1.390920135152910752e-04
-1.008866195219532802e+00 -1.396532158612897798e-04
-1.008894235421288643e+00 -1.402161058042531632e-04
-1.008922388627977229e+00 -1.407806634126384810e-04
-1.008950655173130873e+00 -1.413468679273228242e-04
-1.008979035386075473e+00 -1.419146977389596376e-04
-1.009007529591757768e+00 -1.424841303647346187e-04
-1.009036138110569913e+00 -1.430551424245039176e-04
-1.009064861258168522e+00 -1.436277096162985145e-04
-1.009093699345287476e+00 -1.442018066911758783e-04
-1.009122652677547416e+00 -1.447774074274019423e-04
-1.009151721555259451e+00 -1.453544846039441223e-04
-1.009180906273222655e+00 -1.459330099732561350e-04
-1.009210207120517344e+00 -1.465129542333353701e-04
-1.009239624380292355e+00 -1.470942869990315668e-04
-1.009269158329545890e+00 -1.476769767725868456e-04
-1.009298809238901029e+00 -1.482609909133844616e-04
-1.009328577372374802e+00 -1.488462956068848677e-04
-1.009358462987141269e+00 -1.494328558327255585e-04
-1.009388466333288825e+00 -1.500206353319614690e-04
-1.009418587653568622e+00 -1.506095965734214216e-04
-1.009448827183138553e+00 -1.511997007191553347e-04
-1.009479185149299907e+00 -1.517909075889471205e-04
-1.009509661771225364e+00 -1.523831756238653798e-04
-1.009540257259680995e+00 -1.529764618488259819e-04
-1.009570971816740936e+00 -1.535707218341370408e-04
-1.009601805635492955e+00 -1.541659096559977427e-04
-1.009632758899736693e+00 -1.547619778559209151e-04
-1.009663831783674581e+00 -1.553588773990484612e-04
-1.009695024451593426e+00 -1.559565576313274075e-04
-1.009726337057536671e+00 -1.565549662355143073e-04
-1.009757769744969558e+00 -1.571540491859734433e-04
-1.009789322646434062e+00 -1.577537507022343493e-04
-1.009820995883194072e+00 -1.583540132012724950e-04
-1.009852789564872344e+00 -1.589547772484757007e-04
-1.009884703789075466e+00 -1.595559815072587144e-04
-1.009916738641011724e+00 -1.601575626872851581e-04
-1.009948894193094748e+00 -1.607594554912577319e-04
-1.009981170504539616e+00 -1.613615925602330614e-04
-1.010013567620946073e+00 -1.619639044174189346e-04
-1.010046085573871322e+00 -1.625663194104087685e-04
-1.010078724380390591e+00 -1.631687636518070123e-04
-1.010111484042645946e+00 -1.637711609581983226e-04
-1.010144364547383100e+00 -1.643734327874108825e-04
-1.010177365865475130e+00 -1.649754981740237736e-04
-1.010210487951432645e+00 -1.655772736630652217e-04
-1.010243730742902635e+00 -1.661786732418488058e-04
-1.010277094160150657e+00 -1.667796082698910093e-04
-1.010310578105531265e+00 -1.673799874068531107e-04
-1.010344182462942664e+00 -1.679797165384478916e-04
-1.010377907097267158e+00 -1.685786987002497409e-04
-1.010411751853795170e+00 -1.691768339993451106e-04
-1.010445716557635043e+00 -1.697740195337579978e-04
-1.010479801013103973e+00 -1.703701493095825575e-04
-1.010514005003106286e+00 -1.709651141557539419e-04
-1.010548328288489728e+00 -1.715588016363845379e-04
-1.010582770607387992e+00 -1.721510959605921189e-04
-1.010617331674542818e+00 -1.727418778897424464e-04
-1.010652011180608323e+00 -1.733310246420275791e-04
-1.010686808791435798e+00 -1.739184097942976005e-04
-1.010721724147338296e+00 -1.745039031810613321e-04
-1.010756756862335681e+00 -1.750873707905686177e-04
-1.010791906523378358e+00 -1.756686746578833781e-04
-1.010827172689548803e+00 -1.762476727548549797e-04
-1.010862554891241993e+00 -1.768242188768901770e-04
-1.010898052629321642e+00 -1.773981625264270205e-04
-1.010933665374254442e+00 -1.779693487930067550e-04
-1.010969392565219227e+00 -1.785376182298376729e-04
-1.011005233609191256e+00 -1.791028067267403355e-04
-1.011041187880000081e+00 -1.796647453793603997e-04
-1.011077254717363427e+00 -1.802232603545312001e-04
-1.011113433425891550e+00 -1.807781727516641118e-04
-1.011149723274064050e+00 -1.813292984600407105e-04
-1.011186123493178712e+00 -1.818764480118764085e-04
-1.011222633276270821e+00 -1.824194264310208550e-04
-1.011259251777000046e+00 -1.829580330771548853e-04
-1.011295978108508242e+00 -1.834920614853409319e-04
-1.011332811342243510e+00 -1.840212992007762751e-04
-1.011369750506750931e+00 -1.845455276085953655e-04
-1.011406794586430014e+00 -1.850645217585611358e-04
-1.011443942520255490e+00 -1.855780501844793656e-04
-1.011481193200461703e+00 -1.860858747181654992e-04
-1.011518545471191466e+00 -1.865877502977857007e-04
-1.011555998127102729e+00 -1.870834247703891888e-04
-1.011593549911939061e+00 -1.875726386884412180e-04
-1.011631199517056379e+00 -1.880551251001602532e-04
-1.011668945579909051e+00 -1.885306093334548265e-04
-1.011706786682491366e+00 -1.889988087732496613e-04
-1.011744721349734366e+00 -1.894594326319816750e-04
-1.011782748047856506e+00 -1.899121817130395879e-04
-1.011820865182667228e+00 -1.903567481669121090e-04
-1.011859071097819029e+00 -1.907928152398019747e-04
-1.011897364073012007e+00 -1.912200570144530296e-04
-1.011935742322143783e+00 -1.916381381429298723e-04
-1.011974203991406362e+00 -1.920467135710786062e-04
-1.012012747157326364e+00 -1.924454282543888923e-04
-1.012051369824750635e+00 -1.928339168649655978e-04
-1.012090069924769464e+00 -1.932118034893087147e-04
-1.012128845312580294e+00 -1.935787013165890806e-04
-1.012167693765289034e+00 -1.939342123170951018e-04
-1.012206612979646314e+00 -1.942779269105144582e-04
-1.012245600569714910e+00 -1.946094236237016215e-04
-1.012284654064471434e+00 -1.949282687375697150e-04
-1.012323770905333875e+00 -1.952340159227306307e-04
-1.012362948443616961e+00 -1.955262058634945840e-04
-1.012402183937911815e+00 -1.958043658698240994e-04
-1.012441474551386555e+00 -1.960680094768234402e-04
-1.012480817349006301e+00 -1.963166360313276849e-04
-1.012520209294670570e+00 -1.965497302651398541e-04
-1.012559647248263639e+00 -1.967667618544460860e-04
-1.012599127962615864e+00 -1.969671849649225150e-04
-1.012638648080374404e+00 -1.971504377820272038e-04
-1.012678204130778248e+00 -1.973159420259519722e-04
-1.012717792526335092e+00 -1.974631024506882492e-04
-1.012757409559398303e+00 -1.975913063266401327e-04
-1.012797051398638404e+00 -1.976999229061956044e-04
-1.012836714085407763e+00 -1.977883028716436288e-04
-1.012876393529992258e+00 -1.978557777648016548e-04
-1.012916085507750141e+00 -1.979016593976921034e-04
-1.012955785655129892e+00 -1.979252392435811090e-04
-1.012995489465567056e+00 -1.979257878076651320e-04
-1.013035192285252073e+00 -1.979025539766627369e-04
-1.013074889308769322e+00 -1.978547643465398845e-04
-1.013114575574597831e+00 -1.977816225275650698e-04
-1.013154245960474542e+00 -1.976823084258596359e-04
-1.013193895178610804e+00 -1.975559775005740568e-04
-1.013233517770759651e+00 -1.974017599957865075e-04
-1.013273108103127651e+00 -1.972187601461831486e-04
-1.013312660361127548e+00 -1.970060553555411998e-04
-1.013352168543964371e+00 -1.967626953469961935e-04
-1.013391626459050121e+00 -1.964877012840331139e-04
-1.013431027716241717e+00 -1.961800648610969981e-04
-1.013470365721894861e+00 -1.958387473626741794e-04
-1.013509633672728949e+00 -1.954626786896460750e-04
-1.013548824549494798e+00 -1.950507563516697693e-04
-1.013587931110438989e+00 -1.946018444242857874e-04
-1.013626945884559483e+00 -1.941147724694005164e-04
-1.013665861164640969e+00 -1.935883344177326997e-04
-1.013704669000067726e+00 -1.930212874117556438e-04
-1.013743361189400449e+00 -1.924123506076026160e-04
-1.013781929272712823e+00 -1.917602039343395425e-04
-1.013820364523678519e+00 -1.910634868089407571e-04
-1.013858657941396846e+00 -1.903207968052313950e-04
-1.013896800241952834e+00 -1.895306882749869001e-04
-1.013934781849696432e+00 -1.886916709193011267e-04
-1.013972592888235935e+00 -1.878022083082536643e-04
-1.014010223171131209e+00 -1.868607163468205762e-04
-1.014047662192278931e+00 -1.858655616848838357e-04
-1.014084899115976102e+00 -1.848150600691010181e-04
-1.014121922766652029e+00 -1.837074746342980862e-04
-1.014158721618254821e+00 -1.825410141319450574e-04
-1.014195283783282386e+00 -1.813138310931666482e-04
-1.014231597001441276e+00 -1.800240199236272651e-04
-1.014267648627922513e+00 -1.786696149275094725e-04
-1.014303425621278398e+00 -1.772485882576822790e-04
-1.014338914530886537e+00 -1.757588477890240758e-04
-1.014374101483985546e+00 -1.741982349117284716e-04
-1.014408972172264001e+00 -1.725645222412772921e-04
-1.014443511837989975e+00 -1.708554112416140077e-04
-1.014477705259660745e+00 -1.690685297578927468e-04
-1.014511536737153774e+00 -1.672014294550129066e-04
-1.014544990076363673e+00 -1.652515831579713960e-04
-1.014578048573302027e+00 -1.632163820898850854e-04
-1.014610694997638785e+00 -1.610931330033415056e-04
-1.014642911575668993e+00 -1.588790552005323042e-04
-1.014674679972676463e+00 -1.565712774374136348e-04
-1.014705981274673041e+00 -1.541668347069112164e-04
-1.014736795969492622e+00 -1.516626648959560003e-04
-1.014767103927207925e+00 -1.490556053108848459e-04
-1.014796884379848718e+00 -1.463423890654831346e-04
-1.014826115900393066e+00 -1.435196413256733866e-04
-1.014854776381000523e+00 -1.405838754045615898e-04
-1.014882843010458391e+00 -1.375314887012545214e-04
-1.014910292250810642e+00 -1.343587584765379547e-04
-1.014937099813135735e+00 -1.310618374581736607e-04
-1.014963240632437591e+00 -1.276367492682136176e-04
-1.014988688841617082e+00 -1.240793836643615949e-04
-1.015013417744483615e+00 -1.203854915870153640e-04
-1.015037399787769967e+00 -1.165506800032119970e-04
-1.015060606532107945e+00 -1.125704065382569715e-04
-1.015083008621922023e+00 -1.084399738853603323e-04
-1.015104575754198990e+00 -1.041545239831179550e-04
-1.015125276646082320e+00 -9.970903195015793643e-05
-1.015145079001247508e+00 -9.509829976573671835e-05
-1.015163949475002436e+00 -9.031694968449337918e-05
-1.015181853638063458e+00 -8.535941737297243997e-05
-1.015198755938948372e+00 -8.021994475488106961e-05
-1.015214619664928986e+00 -7.489257255138100837e-05
-1.015229406901482001e+00 -6.937113250199774704e-05
-1.015243078490173367e+00 -6.364923925098466505e-05
-1.015255593984909055e+00 -5.772028188317620054e-05
-1.015266911606481859e+00 -5.157741509253031917e-05
-1.015276988195341623e+00 -4.521354996567151661e-05
-1.015285779162508284e+00 -3.862134436179742069e-05
-1.015293238438550461e+00 -3.179319286932523209e-05
-1.015299318420541885e+00 -2.472121631859236133e-05
-1.015303969916906413e+00 -1.739725082881718880e-05
-1.015307142090061898e+00 -9.812836366332258289e-06
-1.015308782396757481e+00 -1.959204789859771610e-06
-1.015308836526009451e+00 6.172732642737980665e-06
-1.015307248334520906e+00 1.459239833319964485e-05
-1.015303959779475962e+00 2.330956199556962868e-05
-1.015298910848586367e+00 3.233435493291445206e-05
-1.015292039487267317e+00 4.167728496977918636e-05
-1.015283281522809444e+00 5.134925207390917627e-05
-1.015272570585409539e+00 6.136156470264433004e-05
-1.015259838025912797e+00 7.172595691141831734e-05
-1.015245012830117144e+00 8.245460626392302314e-05
-1.015228021529474223e+00 9.356015258578853286e-05
-1.015208788108022064e+00 1.050557176060320543e-04
-1.015187233905367359e+00 1.169549255331135066e-04
-1.015163277515533702e+00 1.292719246151593419e-04
-1.015136834681475753e+00 1.420214097368464087e-04
-1.015107818185051025e+00 1.552186461085257210e-04
-1.015076137732234596e+00 1.688794941064684755e-04
-1.015041699833339361e+00 1.830204353266521602e-04
-1.015004407678003595e+00 1.976585999182372362e-04
-1.014964161004688448e+00 2.128117952669014376e-04
-1.014920855964412949e+00 2.284985361024476655e-04
-1.014874384978442734e+00 2.447380761096783880e-04
-1.014824636589631179e+00 2.615504411263667051e-04
-1.014771495307094762e+00 2.789564640173626910e-04
-1.014714841443886906e+00 2.969778213193982608e-04
-1.014654550947315936e+00 3.156370717571064556e-04
-1.014590495221533217e+00 3.349576967370854370e-04
-1.014522540941993567e+00 3.549641429336123592e-04
-1.014450549861371842e+00 3.756818670868875302e-04
-1.014374378606490712e+00 3.971373831424225087e-04
-1.014293878465794441e+00 4.193583118685213426e-04
-1.014208895166868407e+00 4.423734330976855102e-04
-1.014119268643484562e+00 4.662127407473540546e-04
-1.014024832791613928e+00 4.909075007855913343e-04
-1.013925415213819292e+00 5.164903123183462981e-04
-1.013820836951403015e+00 5.429951719866649281e-04
-1.013710912203650505e+00 5.704575418749311191e-04
-1.013595448033465463e+00 5.989144211447833049e-04
-1.013474244058656604e+00 6.284044216239655003e-04
-1.013347092128082938e+00 6.589678475951220131e-04
-1.013213775981821385e+00 6.906467800464161869e-04
-1.013074070894466328e+00 7.234851656640885155e-04
-1.012927743300614525e+00 7.575289108666349814e-04
-1.012774550401531304e+00 7.928259812014609416e-04
-1.012614239751928213e+00 8.294265064475884802e-04
-1.012446548825714165e+00 8.673828917925992775e-04
-1.012271204559513915e+00 9.067499354784630192e-04
-1.012087922872659806e+00 9.475849533395859980e-04
-1.011896408162289429e+00 9.899479106873030482e-04
-1.011696352772085028e+00 1.033901562028471119e-03
-1.011487436433097020e+00 1.079511599142042198e-03
-1.011269325674988062e+00 1.126846808076602518e-03
-1.011041673205925973e+00 1.175979235674249387e-03
-1.010804117259231916e+00 1.226984366272194189e-03
-1.010556280904761017e+00 1.279941309283219196e-03
-1.010297771322857585e+00 1.334932998410228236e-03
-1.010028179038573892e+00 1.392046403308789442e-03
-1.009747077113684055e+00 1.451372754575382899e-03
-1.009454020293850673e+00 1.513007783008270008e-03
-1.009148544108115164e+00 1.577051974163503657e-03
-1.008830163917682654e+00 1.643610839310514962e-03
-1.008498373910752255e+00 1.712795203981275693e-03
-1.008152646039913281e+00 1.784721515404507882e-03
-1.007792428898371506e+00 1.859512170222815891e-03
-1.007417146530995122e+00 1.937295864006782905e-03
-1.007026197175874715e+00 2.018207964207053770e-03
-1.006618951931768979e+00 2.102390908324102119e-03
-1.006194753346462356e+00 2.189994629227545297e-03
-1.005752913920676228e+00 2.281177009723048439e-03
-1.005292714521775377e+00 2.376104368647424196e-03
-1.004813402701055791e+00 2.474951980972665486e-03
-1.004314190907925397e+00 2.577904634619455296e-03
-1.003794254593757040e+00 2.685157226922382876e-03
-1.003252730197621734e+00 2.796915403954712206e-03
-1.002688713005490673e+00 2.913396246213597208e-03
-1.002101254873807967e+00 3.034829004488972300e-03
-1.001489361807601508e+00 3.161455890095541191e-03
-1.000851991382484485e+00 3.293532924040430600e-03
-1.000188049999019668e+00 3.431330850133807332e-03
-9.994963899569480059e-01 3.575136117531002751e-03
-9.987758063357280447e-01 3.725251938727584117e-03
-9.980250336666682820e-01 3.881999429620627395e-03
-9.972427423806686786e-01 4.045718838905795756e-03
-9.964275350141851284e-01 4.216770874810323033e-03
-9.955779421545042362e-01 4.395538137974829528e-03
-9.946924181037237744e-01 4.582426670203016035e-03
-9.937693362389824481e-01 4.777867629809519519e-03
-9.928069840444351257e-01 4.982319105426458172e-03
-9.918035577882151621e-01 5.196268081393545964e-03
-9.907571568151347652e-01 5.420232569274587194e-03
-9.896657774231198967e-01 5.654763921633210871e-03
-9.885273062883312978e-01 5.900449345988962625e-03
-9.873395134005442664e-01 6.157914638887506710e-03
-9.861000444666184750e-01 6.427827162288133993e-03
-9.848064127357276654e-01 6.710899087035216912e-03
-9.834559901953937588e-01 7.007890931079764629e-03
-9.820459980822228152e-01 7.319615423405038263e-03
-9.805734966454948687e-01 7.646941728341737597e-03
-9.790353740953536832e-01 7.990800069205083664e-03
-9.774283346601732037e-01 8.352186795026673993e-03
-9.757488856696550084e-01 8.732169939683705542e-03
-9.739933235712155968e-01 9.131895329058779473e-03
-9.721577187771204276e-01 9.552593299126232312e-03
-9.702378992284593773e-01 9.995586096215383631e-03
-9.682294325492623033e-01 1.046229604033013620e-02
-9.661276066496132797e-01 1.095425454353574427e-02
-9.639274086203053482e-01 1.147311208832221645e-02
-9.616235017431017384e-01 1.202064928584369030e-02
-9.592102004197240461e-01 1.259878915140317558e-02
-9.566814427988851177e-01 1.320961075497538960e-02
-9.540307608536058304e-01 1.385536442851026569e-02
-9.512512476301674402e-01 1.453848873994396246e-02
-9.483355213547901563e-01 1.526162947712042701e-02
-9.452756860437641073e-01 1.602766092426748459e-02
-9.420632882164959865e-01 1.683970976059527905e-02
-9.386892692578107100e-01 1.770118196664139526e-02
-9.351439129147317564e-01 1.861579319124174667e-02
-9.314167873425660549e-01 1.958760311305909191e-02
-9.274966810338830525e-01 2.062105442875574943e-02
-9.233715318701620767e-01 2.172101721934985991e-02
-9.190283484274163195e-01 2.289283959245005592e-02
-9.144531225416725473e-01 2.414240567788429950e-02
-9.096307319951780768e-01 2.547620227678994848e-02
-9.045448320167802647e-01 2.690139574138283168e-02
-8.991777340971293109e-01 2.842592101002727398e-02
-8.935102703983472949e-01 3.005858516071083578e-02
-8.875216417864315588e-01 3.180918840345393211e-02
-8.811892472321783965e-01 3.368866614621276317e-02
-8.744884920152334873e-01 3.570925669067439440e-02
-8.673925718342424540e-01 3.788470031423302187e-02
-8.598722295929540627e-01 4.023047706938760043e-02
-8.518954813357245692e-01 4.276409271671537810e-02
-8.434273076185940798e-01 4.550542499104176519e-02
-8.344293066567168848e-01 4.847714614702161584e-02
-8.248593061254368974e-01 5.170524281111100323e-02
-8.146709319407875460e-01 5.521966109918617638e-02
-8.038131354756650193e-01 5.905511445213734723e-02
-7.922296868597538122e-01 6.325210463264438476e-02
-7.798586537401677177e-01 6.785822395396545748e-02
-7.666319065883286932e-01 7.292983018462396994e-02
-7.524747312516870679e-01 7.853421495004356268e-02
-7.373057008408138158e-01 8.475241887599782586e-02
-7.210370853988633533e-01 9.168286981532050572e-02
-7.035762936980716198e-01 9.944599744609956826e-02
-6.848291833620004931e-01 1.081898143419808972e-01
-6.647065252918585854e-01 1.180959425654244943e-01
-6.431352033180214312e-01 1.293843470852858446e-01
-6.200749423405494953e-01 1.423128415233270161e-01
-5.955376455917481548e-01 1.571652579863170585e-01
-5.695991236438708860e-01 1.742243698356158998e-01
-5.695991236438708860e-01 1.742243698356158998e-01
-5.628896914263261664e-01 1.788783344047343016e-01
-5.561025956407489312e-01 1.836902577474509024e-01
-5.492402648258905007e-01 1.886632588246767994e-01
-5.423051163298604482e-01 1.938002203083906416e-01
-5.352995145425019086e-01 1.991038045082480223e-01
-5.282257341647885740e-01 2.045764765306227473e-01
-5.210859297839021131e-01 2.102205329877361861e-01
-5.138821124486977476e-01 2.160381344028765860e-01
-5.066161333862994054e-01 2.220313394803550555e-01
-4.992896745280323012e-01 2.282021395893923388e-01
-4.919042451589393239e-01 2.345524920977611338e-01
-4.844611837818256772e-01 2.410843515290815031e-01
-4.769616641857375439e-01 2.477996978595565225e-01
-4.694067047083033128e-01 2.547005615805987833e-01
-4.617971797538303891e-01 2.617890454122570043e-01
-4.541338327468574798e-01 2.690673427501635850e-01
-4.464172898402198331e-01 2.765377530668961525e-01
-4.386480738394480383e-01 2.842026945741661370e-01
-4.308266179391717632e-01 2.920647144950282437e-01
-4.229532789849840269e-01 3.001264973059064034e-01
-4.150283500727880992e-01 3.083908712964221199e-01
-4.070520723766482551e-01 3.168608137689952753e-01
-3.990246461570051695e-01 3.255394551663862712e-01
-3.909462409461194055e-01 3.344300823784550625e-01
-3.828170049394441499e-01 3.435361414426396642e-01
-3.746370736429436854e-01 3.528612398180341336e-01
-3.664065778395521611e-01 3.624091483816109793e-01
-3.581256509450754244e-01 3.721838032676031416e-01
-3.497944358265550613e-01 3.821893076474141560e-01
-3.414130911557815562e-01 3.924299335274982203e-01
-3.329817973683003585e-01 4.029101236261128927e-01
-3.245007622946735615e-01 4.136344933763122511e-01
-3.159702265265101340e-01 4.246078330915968313e-01
-3.073904685752642529e-01 4.358351103218896516e-01
-2.987618098773001662e-01 4.473214724205854531e-01
-2.900846196944225075e-01 4.590722493380143265e-01
-2.813593199550785684e-01 4.710929566524863499e-01
-2.725863900778294768e-01 4.833892988469023488e-01
-2.637663718154821813e-01 4.959671728365345755e-01
-2.548998741554845959e-01 5.088326717518290021e-01
-2.459875783098016688e-01 5.219920889788283169e-01
-2.370302428254954241e-01 5.354519224589432413e-01
-2.280287088455985878e-01 5.492188792492364025e-01
-2.189839055485781338e-01 5.632998803440305569e-01
-2.098968557937058443e-01 5.777020657584838181e-01
-2.007686819989577820e-01 5.924327998747153101e-01
-1.916006122776385268e-01 6.074996770510959765e-01
-1.823939868597394542e-01 6.229105274954067628e-01
-1.731502648240805242e-01 6.386734234026800738e-01
-1.638710311675346254e-01 6.547966853586737468e-01
-1.545580042380743369e-01 6.712888890100520145e-01
-1.452130435590121282e-01 6.881588720024570671e-01
-1.358381580726013282e-01 7.054157411877439721e-01
-1.264355148321365807e-01 7.230688801016957878e-01
-1.170074481728224924e-01 7.411279567135401480e-01
-1.075564693929636911e-01 7.596029314485447381e-01
-9.808527697847570226e-02 7.785040654848592867e-01
-8.859676740531489958e-02 7.978419293255952782e-01
-7.909404655617567614e-02 8.176274116468975617e-01
-6.958044178972024041e-02 8.378717284224198592e-01
-6.005951470267212322e-02 8.585864323242103913e-01
-5.053507462734358607e-02 8.797834223994902558e-01
-4.101119290957153107e-02 9.014749540221803636e-01
-3.149221801461132147e-02 9.236736491172987673e-01
-2.198279151130360515e-02 9.463925066554613741e-01
-1.248786498777108324e-02 9.696449134137160586e-01
-3.012717955049700608e-03 9.934446549977541396e-01
6.437023201592827551e-03 1.017805927119196152e+00
1.585536516033963020e-02 1.042743347120115738e+00
2.523592642240529357e-02 1.068271965735200668e+00
3.457191482239745789e-02 1.094407279079983253e+00
4.385610371407438340e-02 1.121165240851322187e+00
5.308080675159378842e-02 1.148562274723799348e+00
6.223785118156473922e-02 1.176615286922872761e+00
7.131854955614334857e-02 1.205341678952434936e+00
8.031366977206244595e-02 1.234759360450893295e+00
8.921340333482390139e-02 1.264886762145907229e+00
9.800733174131034953e-02 1.295742848873484343e+00
1.066843908677792968e-01 1.327347132622217041e+00
1.152328332435672287e-01 1.359719685557928548e+00
1.236401880838536860e-01 1.392881152977892611e+00
1.318932189475061911e-01 1.426852766137005846e+00
1.399778788783279104e-01 1.461656354880737307e+00
1.478792628799735498e-01 1.497314360011336554e+00
1.555815575663639372e-01 1.533849845304497750e+00
1.630679878206265643e-01 1.571286509083407612e+00
1.703207602864206527e-01 1.609648695245754713e+00
1.773210035059687717e-01 1.648961403626680200e+00
1.840487045092398521e-01 1.689250299566763092e+00
1.904826416485136120e-01 1.730541722538767813e+00
1.966003134620402104e-01 1.772862693669900347e+00
2.023778633397230742e-01 1.816240921977622769e+00
2.077899997527341003e-01 1.860704809116385361e+00
2.128099117977893806e-01 1.906283452409891499e+00
2.174091797955238770e-01 1.953006645918403450e+00
2.215576806711025137e-01 2.000904879262958680e+00
2.252234878339967050e-01 2.050009333897981012e+00
2.283727652628579075e-01 2.100351876490296199e+00
2.309696554907997024e-01 2.151965049025817756e+00
2.329761611763264684e-01 2.204882055224786974e+00
2.343520199358443690e-01 2.259136742802124065e+00
2.350545721054115300e-01 2.314763581060839570e+00
2.350386210924296226e-01 2.371797633253193371e+00
2.342562859727015112e-01 2.430274523085945937e+00
2.326568459850913706e-01 2.490230394682249493e+00
2.301865765754040061e-01 2.551701865242995027e+00
2.267885766436060491e-01 2.614725969574288378e+00
2.224025866547889307e-01 2.679340095564771485e+00
2.169647972850675399e-01 2.745581909606067850e+00
2.104076482897781486e-01 2.813489270851373014e+00
2.026596173038718307e-01 2.883100133100473972e+00
1.936449983144265807e-01 2.954452432983811772e+00
1.832836695840244223e-01 3.027583962993008360e+00
1.714908508528207309e-01 3.102532227770202766e+00
1.581768497081810221e-01 3.179334281922917782e+00
1.432467970856586559e-01 3.258026547474806467e+00
1.266003719560183094e-01 3.338644608895072974e+00
1.081315153624195224e-01 3.421222983470399104e+00
8.772813410249162558e-02 3.505794864592898463e+00
6.527179450498722668e-02 3.592391835335886796e+00
4.063740693341331978e-02 3.681043549476660903e+00
1.369290186338455693e-02 3.771777376902563983e+00
-1.570110136929041972e-02 3.864618010104405421e+00
-4.769163176190275438e-02 3.959587028221469573e+00
-8.243370805487468256e-02 4.056702414856677485e+00
-1.200906822456269535e-01 4.155978025631984707e+00
-1.608345826473991935e-01 4.257423001206191771e+00
-2.048464534237559587e-01 4.361041121234580764e+00
-2.523166869476615726e-01 4.466830094518034144e+00
-3.034453446730454584e-01 4.574780780375316880e+00
-3.584424614589272751e-01 4.684876336084984771e+00
-4.175283274432705083e-01 4.797091285093300073e+00
-4.809337406175954177e-01 4.911390500584232655e+00
-5.489002221960940231e-01 5.027728098972462867e+00
-6.216801856968228179e-01 5.146046237927938805e+00
-6.995370493508928922e-01 5.266273813692389894e+00
-7.827452800228840157e-01 5.388325052728687226e+00
-8.715903552583720293e-01 5.512097993181698463e+00
-9.663686283716506065e-01 5.637472852257192635e+00
-1.067387079650812698e+00 5.764310276480480333e+00
-1.174962934795704683e+00 5.892449472921269304e+00
-1.289423129629843956e+00 6.021706220912519392e+00
-1.411103597960671197e+00 6.151870765600786939e+00
-1.540348357233334520e+00 6.282705596900440170e+00
-1.677508364372137351e+00 6.413943120144403487e+00
-1.822940111985367428e+00 6.545283227993851760e+00
-1.977003932993444568e+00 6.676390787053605003e+00
-2.140061979815763848e+00 6.806893057203844855e+00
-2.312475842628386680e+00 6.936377066964066529e+00
-2.494603770016164734e+00 7.064386974306136935e+00
-2.686797454749537906e+00 7.190421449273256549e+00
-2.889398347606369821e+00 7.313931122565123566e+00
-3.102733463351239784e+00 7.434316152916729870e+00
-3.327110645426605284e+00 7.550923975594566073e+00
-3.562813259879197059e+00 7.663047304581416697e+00
-3.810094294841816609e+00 7.769922471884910919e+00
-4.069169849835837738e+00 7.870728198683159427e+00
-4.340212009580897146e+00 7.964584904428399170e+00
-4.623341110217697114e+00 8.050554671186782585e+00
-4.918617422164518693e+00 8.127641990911568470e+00
-5.226032293483503288e+00 8.194795432422026238e+00
-5.545498820794081851e+00 8.250910371861285952e+00
-5.876842141483391124e+00 8.294832934478112207e+00
-6.219789471111003998e+00 8.325365295748921923e+00
-6.573960043163663336e+00 8.341272485059063158e+00
-6.938855144101713002e+00 8.341290824264865122e+00
-7.313848474065619776e+00 8.324138115315578901e+00
-7.698177101443079984e+00 8.288525664638273227e+00
-8.090933316123164687e+00 8.233172196234887608e+00
-8.491057719686022409e+00 8.156819659717660542e+00
-8.897333918625278670e+00 8.058250883502758199e+00
-9.308385206290658687e+00 7.936308957289504029e+00
-9.722673627662109297e+00 7.789918152620153080e+00
-1.013850181533907069e+01 7.618106107360847368e+00
-1.055401796238348844e+01 7.420026911857169338e+00
-1.096722425538668411e+01 7.194984644706799770e+00
-1.137598902747788365e+01 6.942456818872072333e+00
-1.177806280504043812e+01 6.662117119345922767e+00
-1.217109831397988273e+01 6.353856747510360670e+00
-1.255267438333180330e+01 6.017803640708843993e+00
-1.292032353933216271e+01 5.654338814305071459e+00
-1.327156292708684227e+01 5.264109082927684646e+00
-1.360392803663973638e+01 4.848035461862913564e+00
-1.391500855394457403e+01 4.407316631119860162e+00
-1.420248551437459028e+01 3.943426963834899990e+00
-1.446416881670396570e+01 3.458108775132969992e+00
-1.469803406833493753e+01 2.953358632322632182e+00
-1.490225768608814505e+01 2.431407774698796320e+00
-1.507524917726425961e+01 1.894696911248142657e+00
-1.521567957633039470e+01 1.345845885433697431e+00
-1.532250511363571022e+01 7.876189052903794785e-01
-1.539498534066280655e+01 2.228862216646492200e-01
-1.543269512468942928e+01 -3.454167139369785366e-01
-1.543553014456244554e+01 -9.143314771710927547e-01
-1.540370575646561946e+01 -1.480919098219598995e+00
-1.533774934063971429e+01 -2.042301505933629358e+00
-1.523848647328019723e+01 -2.595700863358882948e+00
-1.510702147943982077e+01 -3.138475776131133266e+00
-1.494471310170462708e+01 -3.668153504017222843e+00
-1.494471310170462708e+01 -3.668153504017222843e+00
-1.408102497635610639e+01 -5.517256959098880031e+00
-1.290637307616499641e+01 -7.056806734578880302e+00
-1.153989940082912646e+01 -8.243966442600473954e+00
-1.009294113750589261e+01 -9.080319990089179782e+00
-8.655401772358253254e+00 -9.598893388241625857e+00
-7.290888197000853665e+00 -9.849750568470433620e+00
-6.038223890726110099e+00 -9.888120166371269448e+00
-4.916248729210196622e+00 -9.766500764782508170e+00
-3.929468592465272359e+00 -9.530475240194444808e+00
-3.073146094925053973e+00 -9.217234724432380233e+00
-2.337270742753547292e+00 -8.855751313442155492e+00
-1.709360109087783464e+00 -8.467773625301028062e+00
-1.176278148965071324e+00 -8.069108643181699847e+00
-7.253196236436876276e-01 -7.670890064802872388e+00
-3.447892379460219536e-01 -7.280693314330280330e+00
-2.425492056086807346e-02 -6.903451787443452226e+00
2.453962151182005336e-01 -6.542177926935466736e+00
4.720128119901236818e-01 -6.198514101624894579e+00
6.622899040078111810e-01 -5.873144480222273422e+00
8.219016315818505891e-01 -5.566097914248198997e+00
9.556366539681360184e-01 -5.276967659310411563e+00
1.067525885716292589e+00 -5.005068842313327160e+00
1.160957681189819235e+00 -4.749549971748376898e+00
1.238778809330898012e+00 -4.509470883079290005e+00
1.303381346319038459e+00 -4.283856382692437847e+00
1.356776524508509496e+00 -4.071732432017960868e+00
1.400656969493801141e+00 -3.872149880224576624e+00
1.436448856867640345e+00 -3.684199387242869328e+00
1.465355462762811589e+00 -3.507020170772293888e+00
1.488393448955004139e+00 -3.339804472871765739e+00
1.506423061108022710e+00 -3.181799104316735516e+00
1.520173253598346763e+00 -3.032305035174300389e+00
1.530262599599229167e+00 -2.890675718325128596e+00
1.537216706709534808e+00 -2.756314629574895037e+00
1.541482738195810942e+00 -2.628672361984391692e+00
1.543441537465328972e+00 -2.507243507362781454e+00
1.543417767200162993e+00 -2.391563483061425188e+00
1.541688402718098150e+00 -2.281205408968016268e+00
1.538489859569635021e+00 -2.175777101913650036e+00
1.534023986226639380e+00 -2.074918228213494142e+00
1.528463112258269030e+00 -1.978297636614502419e+00
1.521954309138787043e+00 -1.885610881243916515e+00
1.514622993526145711e+00 -1.796577935594281916e+00
1.506575980429865069e+00 -1.710941092955779785e+00
1.497904075271211832e+00 -1.628463045157011457e+00
1.488684278701692065e+00 -1.548925129382658472e+00
1.478981665591029060e+00 -1.472125731755611788e+00
1.468850989335082513e+00 -1.397878835983048740e+00
1.458338054169024955e+00 -1.326012705441881545e+00
1.447480891176409656e+00 -1.256368687456564937e+00
1.436310767895544460e+00 -1.188800129086339696e+00
1.424853056624725278e+00 -1.123171394409004265e+00
1.413127982541226402e+00 -1.059356974008414776e+00
1.401151269431625712e+00 -9.972406781050840996e-01
1.388934698065624307e+00 -9.367149054882981662e-01
1.376486589935868921e+00 -8.776799810976965155e-01
1.363812227153730072e+00 -8.200435557528195085e-01
1.350914217670944550e+00 -7.637200621350770380e-01
1.337792813636480060e+00 -7.086302216859633463e-01
1.324446189553285746e+00 -6.547005975980290104e-01
1.310870685934727886e+00 -6.018631895421412414e-01
1.297061023345847719e+00 -5.500550661984526801e-01
1.283010491025435851e+00 -4.992180320414877914e-01
1.268711113700992765e+00 -4.492983251749888551e-01
1.254153799712982575e+00 -4.002463433225556533e-01
1.239328473143287868e+00 -3.520163953585063177e-01
1.224224192283725143e+00 -3.045664760127422821e-01
1.208829256474045044e+00 -2.578580616063071429e-01
1.193131303076799599e+00 -2.118559248732888867e-01
1.177117396131944993e+00 -1.665279671021078767e-01
1.160774108041209951e+00 -1.218450659870601999e-01
1.144087595466251051e+00 -7.778093772125829752e-02
1.127043670481301163e+00 -3.431201198663509644e-02
1.109627867896834319e+00 8.582681393177294532e-03
1.091825509562849517e+00 5.092161527373510743e-02
1.073621766366077868e+00 9.272085853516374987e-02
1.055001718552621037e+00 1.339941609270894340e-01
1.035950414934425190e+00 1.747530303216933423e-01
1.016452931472852761e+00 2.150068032253803774e-01
9.964944296742368479e-01 2.547627093486821148e-01
9.760602151793339454e-01 2.940259309898526907e-01
9.551357968801003073e-01 3.327996579492311091e-01
9.337069468522968263e-01 3.710851386581480726e-01
9.117597613502154141e-01 4.088817281774896895e-01
8.892807230697796772e-01 4.461869336960982424e-01
8.662567648476646731e-01 4.829964581377139687e-01
8.426753349264848314e-01 5.193042424664084944e-01
8.185244638790594163e-01 5.551025072639493851e-01
7.937928332478624283e-01 5.903817941378283196e-01
7.684698459187281339e-01 6.251310075051821347e-01
7.425456982104351455e-01 6.593374572851256055e-01
7.160114536237105476e-01 6.929869030196061930e-01
6.888591181543751718e-01 7.260635999302533783e-01
6.610817170356355632e-01 7.585503474054628992e-01
6.326733727339146629e-01 7.904285403975780389e-01
6.036293839811488482e-01 8.216782241940430165e-01
5.739463055841004246e-01 8.522781530084908574e-01
5.436220287082803582e-01 8.822058528172228575e-01
5.126558612905238732e-01 9.114376888432482726e-01
4.810486081904921662e-01 9.399489380634248326e-01
4.488026506476993083e-01 9.677138670839046108e-01
4.159220245673257987e-01 9.947058156948210828e-01
3.824124971157300545e-01 1.020897286376424740e+00
3.482816410654914763e-01 1.046260039985646317e+00
3.135389062906989155e-01 1.070765197803967173e+00
2.781956877766341707e-01 1.094383350074422223e+00
2.422653894745776526e-01 1.117084671097490656e+00
2.057634833029876043e-01 1.138839040892517085e+00
1.687075625714473670e-01 1.159616173363265501e+00
1.311173890843141399e-01 1.179385750833472635e+00
9.301493316777297016e-02 1.198117564741070229e+00
5.442440585768197614e-02 1.215781662198620827e+00
1.537228248706170967e-02 1.232348498042905582e+00
-2.411268307799530747e-02 1.247789091909250914e+00
-6.399945428615431975e-02 1.262075189776874051e+00
-1.042547185356764161e-01 1.275179429341159576e+00
-1.448429052604056633e-01 1.287075508478456642e+00
-1.857262160811406215e-01 1.297738355979806357e+00
-2.268646675757706455e-01 1.307144303643307026e+00
-2.682161471495088101e-01 1.315271258731889326e+00
-3.097364824034775088e-01 1.322098875725610467e+00
-3.513795243059121276e-01 1.327608726226602531e+00
-3.930972443658430349e-01 1.331784465812080986e+00
-4.348398458949452872e-01 1.334611996577810489e+00
-4.765558893201067847e-01 1.336079624072636030e+00
-5.181924313783775604e-01 1.336178207295505294e+00
-5.596951778885093098e-01 1.334901300411139857e+00
-6.010086496509303711e-01 1.332245284840338329e+00
-6.420763608823436552e-01 1.328209490396783599e+00
-6.828410094442312062e-01 1.322796304174976845e+00
-7.232446779783510138e-01 1.316011265944065922e+00
-7.632290449190834991e-01 1.307863148870144654e+00
-8.027356042145109560e-01 1.298364024475037626e+00
-8.417058924576368284e-01 1.287529310842323360e+00
-8.800817220086205594e-01 1.275377803200701043e+00
-9.178054185804400689e-01 1.261931686149763365e+00
-9.548200616662786411e-01 1.247216526942484194e+00
-9.910697261090478660e-01 1.231261249400583013e+00
-1.026499723053718949e+00 1.214098088211445159e+00
-1.061056838482956843e+00 1.195762523536228583e+00
-1.094689567517242557e+00 1.176293196045707923e+00
-1.127348342663113234e+00 1.155731802690642684e+00
-1.158985754217809250e+00 1.134122973704229320e+00
-1.189556761085732495e+00 1.111514131522604254e+00
-1.219018890331306615e+00 1.087955332492549720e+00
-1.247332423883480645e+00 1.063499092410609581e+00
-1.274460570918087399e+00 1.038200197102062905e+00
-1.300369624574153171e+00 1.012115499398945184e+00
-1.325029101807154497e+00 9.853037040112786471e-01
-1.348411865344029570e+00 9.578251419027147273e-01
-1.370494226879046096e+00 9.297415358791363271e-01
-1.391256030833716739e+00 9.011157591750630358e-01
-1.410680718195083116e+00 8.720115888768177337e-01
-1.428755370141892689e+00 8.424934560528450911e-01
-1.445470731364524086e+00 8.126261944700452489e-01
-1.460821213179060107e+00 7.824747897607345903e-01
-1.474804876725771763e+00 7.521041308685360027e-01
-1.487423396724812052e+00 7.215787655440456527e-01
-1.498682006434557845e+00 6.909626615839631336e-01
-1.508589424618564712e+00 6.603189754121249200e-01
-1.517157765473518660e+00 6.297098294894722947e-01
-1.524402432601207780e+00 5.991960999145955480e-01
-1.530341998221091071e+00 5.688372154394309987e-01
-1.534998068915536695e+00 5.386909689783221378e-01
-1.538395139276599100e+00 5.088133425355336747e-01
-1.540560434881065754e+00 4.792583463188864190e-01
-1.541523746059476174e+00 4.500778726478354974e-01
-1.541317253945300392e+00 4.213215651054868505e-01
-1.539975350293139256e+00 3.930367032277687356e-01
-1.537534452540597840e+00 3.652681028715026312e-01
-1.534032815558563412e+00 3.380580322579876951e-01
-1.529510341490338154e+00 3.114461435517944521e-01
-1.524008389022919019e+00 2.854694197069461703e-01
-1.517569583365283137e+00 2.601621361956661937e-01
-1.510237628130522092e+00 2.355558371294068642e-01
-1.502057120232725307e+00 2.116793251883088700e-01
-1.493073368817390500e+00 1.885586646941969924e-01
-1.483332219147457609e+00 1.662171970936910381e-01
-1.472879882267433604e+00 1.446755680619474793e-01
-1.461762771167022912e+00 1.239517653938358999e-01
-1.450027344064570789e+00 1.040611668173602317e-01
-1.437719955330786892e+00 8.501659684352148860e-02
-1.424886714475750438e+00 6.682839175673056797e-02
-1.411573353528155383e+00 4.950447184965787312e-02
-1.397825103045947648e+00 3.305042001512167177e-02
-1.383686576912691146e+00 1.746956582441759609e-02
-1.369201665994749462e+00 2.763074245441623101e-03
-1.354413440661082602e+00 -1.106996181592082192e-02
-1.339364062100504071e+00 -2.403242593225225071e-02
-1.324094702310751881e+00 -3.612908027028211705e-02
-1.308645472579809788e+00 -4.736646610394172618e-02
-1.293055360232553852e+00 -5.775280337708666584e-02
-1.277362173374860577e+00 -6.729788992048260643e-02
-1.261602493332637742e+00 -7.601300087880133449e-02
-1.245811634454564221e+00 -8.391078885407164678e-02
-1.230023610924356969e+00 -9.100518522283777834e-02
-1.214271110210799920e+00 -9.731130303572481377e-02
-1.198585472771148464e+00 -1.028453418606722902e-01
-1.182996677615548053e+00 -1.076244948851338284e-01
-1.167533333336286949e+00 -1.116668585484076326e-01
-1.152222674205694242e+00 -1.149913449332063548e-01
-1.137090560949867157e+00 -1.176175971058088798e-01
-1.122161485811737247e+00 -1.195659075568279439e-01
-1.107458581525917696e+00 -1.208571398598678459e-01
-1.093003633838904864e+00 -1.215126536332168106e-01
-1.078817097221183685e+00 -1.215542328602334660e-01
-1.064918113432313129e+00 -1.210040175972453003e-01
-1.051324532615767637e+00 -1.198844390735415572e-01
-1.038052936616968625e+00 -1.182181581663508257e-01
-1.025118664235216359e+00 -1.160280072144610763e-01
-1.012535838137994526e+00 -1.133369351172732464e-01
-1.000317393184023240e+00 -1.101679556514565950e-01
-9.884751059194241130e-01 -1.065440989248823966e-01
-9.770196250291770523e-01 -1.024883658770171652e-01
-9.659605025435749059e-01 -9.802368572631599275e-02
-9.553062256165347765e-01 -9.317287625825462771e-02
-9.450642487092216770e-01 -8.795860684230802362e-02
-9.352410260284822474e-01 -8.240336406231683897e-02
-9.258420440849445265e-01 -7.652941984213278148e-02
-9.168718542502692914e-01 -7.035880194706048418e-02
-9.083341052069439092e-01 -6.391326674132762065e-02
-9.002315751970809687e-01 -5.721427408244674634e-02
-8.925662039889934452e-01 -5.028296423481782434e-02
-8.853391244917881986e-01 -4.314013668712490118e-02
-8.785506939588765274e-01 -3.580623076089615997e-02
-8.722005247311722664e-01 -2.830130790097469887e-02
-8.662875144797910210e-01 -2.064503554243471428e-02
-8.608098759163669289e-01 -1.285667245266031676e-02
-8.557651659466287697e-01 -4.955055451768195646e-03
-8.511503142496765761e-01 3.041412580765285537e-03
-8.469616512715137935e-01 1.111477350054848948e-02
-8.431949356268169105e-01 1.924752357610180070e-02
-8.398453809077196519e-01 2.742262212736866489e-02
-8.369076819025845770e-01 3.562349919715076391e-02
-8.343760402313478153e-01 4.383406232271248176e-02
-8.322441894071048729e-01 5.203870246982916781e-02
-8.305054193361847137e-01 6.022229918668559057e-02
-8.291526002710576382e-01 6.837022503029299703e-02
-8.281782062320965920e-01 7.646834931345981856e-02
-8.275743379154683055e-01 8.450304121592032425e-02
-8.273327451053222870e-01 9.246117229893616174e-02
-8.274448486089861499e-01 1.003301184586018885e-01
-8.279017617341106750e-01 1.080977613492168921e-01
-8.286943113266529437e-01 1.157524893043967301e-01
-8.298130583882747935e-01 1.232831977801680662e-01
-8.312483182911954982e-01 1.306792893410546053e-01
-8.329901806077899540e-01 1.379306732071682029e-01
-8.350285285713008321e-01 1.450277643775654546e-01
-8.373530581829512487e-01 1.519614823425914363e-01
-8.399532969795259207e-01 1.587232493956338142e-01
-8.428186224741665011e-01 1.653049885526557683e-01
-8.459382802816994840e-01 1.716991210860190631e-01
-8.493014019383267055e-01 1.778985636775127221e-01
-8.528970224239598164e-01 1.838967251940974157e-01
-8.567140973938918158e-01 1.896875030886969460e-01
-8.607415201249010162e-01 1.952652794274091219e-01
-8.649681381792632129e-01 2.006249165437234139e-01
-8.693827697885599948e-01 2.057617523197765863e-01
-8.739742199575837311e-01 2.106715950942802118e-01
-8.787312962871065558e-01 2.153507181965480799e-01
-8.836428245127920800e-01 2.197958541060199278e-01
-8.886976637560889403e-01 2.240041882367879433e-01
-8.938847214815960340e-01 2.279733523469159862e-01
-8.991929681540997699e-01 2.317014175727446779e-01
-9.046114515872908379e-01 2.351868870889184671e-01
-9.101293109750795418e-01 2.384286883955349101e-01
-9.157357905954179866e-01 2.414261652345745246e-01
-9.214202531756672254e-01 2.441790691386420964e-01
-9.271721929077610946e-01 2.466875506159921516e-01
-9.329812481007677682e-01 2.489521499768340418e-01
-9.388372134579133776e-01 2.509737878069981387e-01
-9.447300519647210404e-01 2.527537550961757029e-01
-9.506499063746211009e-01 2.542937030291170242e-01
-9.565871102782415036e-01 2.555956324493774967e-01
-9.625321987425274894e-01 2.566618830064110179e-01
-9.684759185059446107e-01 2.574951219980392003e-01
-9.744092377162132390e-01 2.580983329215373878e-01
-9.803233551973510318e-01 2.584748037477817006e-01
-9.862097092332506865e-01 2.586281149340775021e-01
-9.920599858555608774e-01 2.585621271924299913e-01
-9.978661266243146200e-01 2.582809690311155815e-01
-1.003620335890503368e+00 2.577890240884549433e-01
-1.009315087530656241e+00 2.570909182786748626e-01
-1.014943131144441013e+00 2.561915067706578286e-01
-1.020497497707323342e+00 2.550958608212228751e-01
-1.025971504671441936e+00 2.538092544853370880e-01
-1.031358760509020867e+00 2.523371512263319350e-01
-1.036653168693880245e+00 2.506851904497816586e-01
-1.041848931117895560e+00 2.488591739851852558e-01
-1.046940550940577808e+00 2.468650525399837259e-01
-1.051922834871310553e+00 2.447089121507334819e-01
-1.056790894885175636e+00 2.423969606564375379e-01
-1.061540149374690323e+00 2.399355142191234580e-01
-1.066166323741204458e+00 2.373309839167290769e-01
-1.070665450431110388e+00 2.345898624332346805e-01
-1.075033868423420413e+00 2.317187108707523813e-01
-1.079268222176659187e+00 2.287241457079502160e-01
-1.083365460044372064e+00 2.256128259287687177e-01
-1.087322832169881792e+00 2.223914403448581933e-01
-1.091137887872217993e+00 2.190666951345563718e-01
-1.094808472536373367e+00 2.156453016205250039e-01
-1.098332724022248685e+00 2.121339643073753833e-01
-1.101709068607759967e+00 2.085393691997594057e-01
-1.104936216482662603e+00 2.048681724204607923e-01
-1.108013156810634836e+00 2.011269891470261750e-01
-1.110939152378093819e+00 1.973223828844154482e-01
-1.113713733849063470e+00 1.934608550900298596e-01
-1.116336693646180933e+00 1.895488351663234539e-01
-1.118808079478616380e+00 1.855926708349902032e-01
-1.121128187538281917e+00 1.815986189054873690e-01
-1.123297555386219893e+00 1.775728364493901756e-01
-1.125316954551495385e+00 1.735213723907812200e-01
-1.127187382865254994e+00 1.694501595215820444e-01
-1.128910056552875574e+00 1.653650069494258801e-01
-1.130486402107296007e+00 1.612715929843537566e-01
-1.131918047966709029e+00 1.571754584693215717e-01
-1.133206816019801222e+00 1.530820005581995380e-01
-1.134354712961644474e+00 1.489964669436747990e-01
-1.135363921523194097e+00 1.449239505362109048e-01
-1.136236791597114992e+00 1.408693845939811284e-01
-1.136975831282358573e+00 1.368375383025059455e-01
-1.137583697869540389e+00 1.328330128015515199e-01
-1.138063188788737579e+00 1.288602376557315410e-01
-1.138417232540823942e+00 1.249234677641759550e-01
-1.138648879632915722e+00 1.210267807035933091e-01
-1.138761293537891239e+00 1.171740744980814541e-01
-1.138757741697298709e+00 1.133690658081034919e-01
-1.138641586586271126e+00 1.096152885301772822e-01
-1.138416276858331022e+00 1.059160927980094952e-01
-1.138085338587204509e+00 1.022746443750382761e-01
-1.137652366621959343e+00 9.869392442765689832e-02
-1.137121016070967494e+00 9.517672966773862986e-02
-1.136494993929338282e+00 9.172567285250644853e-02
-1.135778050863620381e+00 8.834318362926732449e-02
-1.134973973166685912e+00 8.503150971206258069e-02
-1.134086574894839661e+00 8.179271837688432967e-02
-1.133119690198305607e+00 7.862869826176020760e-02
-1.132077165855357670e+00 7.554116145771182234e-02
-1.130962854019482267e+00 7.253164587636448668e-02
-1.129780605188081655e+00 6.960151787979435012e-02
-1.128534261400358840e+00 6.675197515807405890e-02
-1.127227649671175502e+00 6.398404983989625094e-02
-1.125864575666827294e+00 6.129861182161651378e-02
-1.124448817627867525e+00 5.869637230007734158e-02
-1.122984120543302655e+00 5.617788749462278991e-02
-1.121474190579703656e+00 5.374356254381548043e-02
-1.119922689768023227e+00 5.139365556250217321e-02
-1.118333230950175450e+00 4.912828184504205997e-02
-1.116709372986732118e+00 4.694741820072313720e-02
-1.115054616226410111e+00 4.485090740762189693e-02
-1.113372398237381100e+00 4.283846277143071868e-02
-1.111666089799812518e+00 4.090967277606775282e-02
-1.109938991158463839e+00 3.906400581319556531e-02
-1.108194328533604223e+00 3.730081497811606195e-02
-1.106435250887989774e+00 3.561934291985885404e-02
-1.104664826947146850e+00 3.401872673365533700e-02
-1.102886042469740868e+00 3.249800288437607737e-02
-1.101101797764378887e+00 3.105611214990584151e-02
-1.099314905448788737e+00 2.969190457384115328e-02
-1.097528088446949379e+00 2.840414441731210424e-02
-1.095743978219399395e+00 2.719151510015146642e-02
-1.093965113221641028e+00 2.605262412206572897e-02
-1.092193937585268060e+00 2.498600795489039350e-02
-1.090432800016190695e+00 2.399013689744685165e-02
-1.088683952904098140e+00 2.306341988495054854e-02
-1.086949551637094613e+00 2.220420924534981244e-02
-1.085231654115263122e+00 2.141080539540625438e-02
-1.083532220456760120e+00 2.068146146975002181e-02
-1.081853112889901825e+00 2.001438787656505125e-02
-1.080196095824602853e+00 1.940775677397385546e-02
-1.078562836096427668e+00 1.885970646159812122e-02
-1.076954903376453831e+00 1.836834568217324271e-02
-1.075373770740088553e+00 1.793175782848643179e-02
-1.073820815387948269e+00 1.754800505129185811e-02
-1.072297319511901437e+00 1.721513226423134271e-02
-1.070804471299362071e+00 1.693117104215272409e-02
-1.069343366068947088e+00 1.669414340957387291e-02
-1.067915007530636506e+00 1.650206551638438296e-02
-1.066520309163610847e+00 1.635295119821011250e-02
-1.065160095705005805e+00 1.624481541918951569e-02
-1.063835104742877569e+00 1.617567759522209672e-02
-1.062545988406755848e+00 1.614356479605042610e-02
-1.061293315149243410e+00 1.614651482482690192e-02
-1.060077571612215497e+00 1.618257917409518867e-02
-1.058899164571273532e+00 1.624982585738381918e-02
-1.057758422952220778e+00 1.634634211586615329e-02
-1.056655599913437049e+00 1.647023699978660341e-02
-1.055590874988157735e+00 1.661964382458781808e-02
-1.054564356280787596e+00 1.679272250189807469e-02
-1.053576082711509265e+00 1.698766174575176008e-02
-1.052626026303588924e+00 1.720268115461941194e-02
-1.051714094507915531e+00 1.743603317001729547e-02
-1.050840132559456963e+00 1.768600491264996771e-02
-1.050003925860464093e+00 1.795091989721342082e-02
-1.049205202385397495e+00 1.822913962715038208e-02
-1.048443635102707994e+00 1.851906507080538014e-02
-1.047718844408749517e+00 1.881913802057296262e-02
-1.047030400569261888e+00 1.912784233676987147e-02
-1.046377826164011093e+00 1.944370507809200718e-02
-1.045760598530330210e+00 1.976529752063684378e-02
-1.045178152201465149e+00 2.009123606758545302e-02
-1.044629881335779498e+00 2.042018305174314596e-02
-1.044115142133031027e+00 2.075084743323532890e-02
-1.043633255234087454e+00 2.108198539474534505e-02
-1.043183508100607337e+00 2.141240083676436423e-02
-1.042765157371360774e+00 2.174094577539896489e-02
-1.042377431192023529e+00 2.206652064535288837e-02
-1.042019531515427255e+00 2.238807451076073665e-02
-1.041690636369404954e+00 2.270460518660999752e-02
-1.041389902089512765e+00 2.301515927353707525e-02
-1.041116465514069445e+00 2.331883210882865209e-02
-1.040869446139091048e+00 2.361476763649839397e-02
-1.040647948230851938e+00 2.390215819934278507e-02
-1.040451062893945844e+00 2.418024425590785745e-02
-1.040277870092859214e+00 2.444831402532184408e-02
-1.040127440625214339e+00 2.470570306296609661e-02
-1.039998838044976281e+00 2.495179376997046922e-02
-1.039891120534051527e+00 2.518601483952695105e-02
-1.039803342720846624e+00 2.540784064301898973e-02
-1.039734557444479623e+00 2.561679055896374027e-02
-1.039683817463470827e+00 2.581242824775864531e-02
-1.039650177107868334e+00 2.599436087521480102e-02
-1.039632693873883351e+00 2.616223828784603606e-02
-1.039630429960237246e+00 2.631575214286554013e-02
-1.039642453745538653e+00 2.645463499582029893e-02
-1.039667841206130205e+00 2.657865934876948652e-02
-1.039705677273951023e+00 2.668763666188407255e-02
-1.039755057134082117e+00 2.678141633131349980e-02
-1.039815087461744225e+00 2.685988463613023236e-02
-1.039884887598624408e+00 2.692296365712463710e-02
-1.039963590668509852e+00 2.697061017018179824e-02
-1.040050344632313273e+00 2.700281451692740364e-02
-1.040144313282659994e+00 2.701959945528314283e-02
-1.040244677178310040e+00 2.702101899252248862e-02
-1.040350634518777406e+00 2.700715720336561640e-02
-1.040461401959587917e+00 2.697812703559775496e-02
-1.040576215368715696e+00 2.693406910563856532e-02
-1.040694330524803535e+00 2.687515048643115967e-02
-1.040815023757862834e+00 2.680156348995855337e-02
-1.040937592533215161e+00 2.671352444663260481e-02
-1.041061355979509662e+00 2.661127248373582055e-02
-1.041185655361722695e+00 2.649506830503045238e-02
-1.041309854500104048e+00 2.636519297358153741e-02
-1.041433340136097341e+00 2.622194669977166021e-02
-1.041555522246321974e+00 2.606564763641510893e-02
-1.041675834305752835e+00 2.589663068280751573e-02
-1.041793733501290342e+00 2.571524629947530630e-02
-1.041908700896953865e+00 2.552185933531592871e-02
-1.042020241551982362e+00 2.531684786874617912e-02
-1.042127884593159637e+00 2.510060206440197644e-02
-1.042231183242724235e+00 2.487352304685772758e-02
-1.042329714803253315e+00 2.463602179275899487e-02
-1.042423080600943575e+00 2.438851804268672360e-02
-1.042510905888734518e+00 2.413143923399631297e-02
-1.042592839710750452e+00 2.386521945579950232e-02
-1.042668554729550001e+00 2.359029842718272582e-02
-1.042737747017694394e+00 2.330712049968024571e-02
-1.042800135815160623e+00 2.301613368494710363e-02
-1.042855463254130921e+00 2.271778870850301585e-02
-1.042903494052705549e+00 2.241253809034541439e-02
-1.042944015179087858e+00 2.210083525315839625e-02
-1.042976835487789744e+00 2.178313365877225516e-02
-1.043001785329412456e+00 2.145988597345900237e-02
-1.043018716135547974e+00 2.113154326257971408e-02
-1.043027499980345718e+00 2.079855421503165949e-02
-1.043028029120275146e+00 2.046136439787709163e-02
-1.043020215513611015e+00 2.012041554146929562e-02
-1.043003990321150543e+00 1.977614485532873737e-02
-1.042979303389655943e+00 1.942898437495920588e-02
-1.042946122719501156e+00 1.907936033973308548e-02
-1.042904433917980045e+00 1.872769260191648605e-02
-1.042854239639712688e+00 1.837439406684646809e-02
-1.042795559015560869e+00 1.801987016421800064e-02
-1.042728427071440533e+00 1.766451835038398629e-02
-1.042652894138391018e+00 1.730872764151969792e-02
-1.042569025255234205e+00 1.695287817745352171e-02
-1.042476899565121018e+00 1.659734081591681190e-02
-1.042376609707237778e+00 1.624247675692053888e-02
-1.042268261204908564e+00 1.588863719692174686e-02
-1.042151971851295711e+00 1.553616301240073362e-02
-1.042027871093864633e+00 1.518538447243035841e-02
-1.041896099418747612e+00 1.483662097977989959e-02
-1.041756807736097468e+00 1.449018084006093929e-02
-1.041610156767488471e+00 1.414636105838831467e-02
-1.041456316436382146e+00 1.380544716299729989e-02
-1.041295465262638498e+00 1.346771305522911563e-02
-1.041127789762006595e+00 1.313342088526800108e-02
-1.040953483851500661e+00 1.280282095298853826e-02
-1.040772748261511671e+00 1.247615163324764485e-02
-1.040585789955479123e+00 1.215363932493398330e-02
-1.040392821557895919e+00 1.183549842306849502e-02
-1.040194060791384434e+00 1.152193131323094900e-02
-1.039989729923536554e+00 1.121312838757267290e-02
-1.039780055224173827e+00 1.090926808166106654e-02
-1.039565266433641888e+00 1.061051693138966717e-02
-1.039345596242710279e+00 1.031702964917704385e-02
-1.039121279784611884e+00 1.002894921866990391e-02
-1.038892554139715818e+00 9.746407007158038385e-03
-1.038659657853287621e+00 9.469522894904644494e-03
-1.038422830466751767e+00 9.198405420591538803e-03
-1.038182312062833512e+00 8.933151942076916763e-03
-1.037938342824919813e+00 8.673848811663539826e-03
-1.037691162610942186e+00 8.420571565075413503e-03
-1.037441010542047071e+00 8.173385123344562020e-03
-1.037188124606283290e+00 7.932344006812917445e-03
-1.036932741277505121e+00 7.697492560459630317e-03
-1.036675095149650838e+00 7.468865189771111898e-03
-1.036415418586525972e+00 7.246486606378070919e-03
-1.036153941387189414e+00 7.030372082693487484e-03
-1.035890890467005887e+00 6.820527714795010348e-03
-1.035626489554401397e+00 6.616950692806315704e-03
-1.035360958903328132e+00 6.419629578044348112e-03
-1.035094515021415029e+00 6.228544586211616496e-03
-1.034827370413755609e+00 6.043667875927199659e-03
-1.034559733342257370e+00 5.864963841904315307e-03
-1.034291807600450586e+00 5.692389412097687527e-03
-1.034023792303633282e+00 5.525894348160326902e-03
-1.033755881694202960e+00 5.365421548565458242e-03
-1.033488264962003633e+00 5.210907353767177744e-03
-1.033221126079501673e+00 5.062281852790929092e-03
-1.032954643651572635e+00 4.919469190663186726e-03
-1.032688990779676574e+00 4.782387876108754911e-03
-1.032424334940167832e+00 4.650951088962716057e-03
-1.032160837876480608e+00 4.525066986763998968e-03
-1.031898655504906559e+00 4.404639010016976955e-03
-1.031637937833672414e+00 4.289566185627514960e-03
-1.031378828895008093e+00 4.179743428040252201e-03
-1.031121466689887800e+00 4.075061837623836225e-03
-1.030865983145107911e+00 3.975408995871622733e-03
-1.030612504082363934e+00 3.880669257005637911e-03
-1.030361149198971482e+00 3.790724035592092298e-03
-1.030112032059872673e+00 3.705452089797433516e-03
-1.029865260100558011e+00 3.624729799934042762e-03
-1.029620934640532059e+00 3.548431441965362206e-03
-1.029379150906939433e+00 3.476429455660292982e-03
-1.029139998067966966e+00 3.408594707106853573e-03
-1.028903559275633928e+00 3.344796745314957461e-03
-1.028669911717573937e+00 3.284904052657986427e-03
-1.028439126677418880e+00 3.228784288922071765e-03
-1.028211269603382050e+00 3.176304528751410297e-03
-1.027986400184648597e+00 3.127331492296709162e-03
-1.027764572435171830e+00 3.081731768892452625e-03
-1.027545834784479029e+00 3.039372033607011091e-03
-1.027330230175093062e+00 3.000119256527359127e-03
-1.027117796166172603e+00 2.963840904657819280e-03
-1.026908565042981669e+00 2.930405136329294717e-03
-1.026702563931800594e+00 2.899680988032162562e-03
-1.026499814919892728e+00 2.871538553602333548e-03
-1.026300335180146073e+00 2.845849155705733585e-03
-1.026104137100017244e+00 2.822485509581944794e-03
-1.025911228414404741e+00 2.801321879022617995e-03
-1.025721612342089362e+00 2.782234224574720114e-03
-1.025535287725380496e+00 2.765100343972688376e-03
-1.025352249172621244e+00 2.749800004816983778e-03
-1.025172487203204863e+00 2.736215069529574981e-03
-1.024995988394764135e+00 2.724229612629333868e-03
-1.024822735532209261e+00 2.713730030382302712e-03
-1.024652707758286319e+00 2.704605142893279791e-03
-1.024485880725348741e+00 2.696746288716085627e-03
-1.024322226748034526e+00 2.690047412070354065e-03
-1.024161714956553171e+00 2.684405142762595099e-03
-1.024004311450297022e+00 2.679718868918696748e-03
-1.023849979451499026e+00 2.675890802643948047e-03
-1.023698679458667105e+00 2.672826038735041324e-03
-1.023550369399540472e+00 2.670432606576420096e-03
-1.023405004783313421e+00 2.668621515360711498e-03
-1.023262538851893222e+00 2.667306792779879001e-03
-1.023122922729957196e+00 2.666405517340130534e-03
-1.022986105573595372e+00 2.665837844459516097e-03
-1.022852034717322667e+00 2.665527026512596372e-03
-1.022720655819266300e+00 2.665399426991501772e-03
-1.022591913004336606e+00 2.665384528957220282e-03
-1.022465749005202484e+00 2.665414937958961866e-03
-1.022342105300899417e+00 2.665426379603053671e-03
-1.022220922252913722e+00 2.665357691955960989e-03
-1.022102139238591167e+00 2.665150812968759397e-03
-1.021985694781729181e+00 2.664750763112664223e-03
-1.021871526680223630e+00 2.664105623417141206e-03
-1.021759572130648719e+00 2.663166509103593281e-03
-1.021649767849656776e+00 2.661887539008743822e-03
-1.021542050192099094e+00 2.660225800992551803e-03
-1.021436355265771256e+00 2.658141313525872948e-03
-1.021332619042701451e+00 2.655596983653092224e-03
-1.021230777466905604e+00 2.652558561524624280e-03
-1.021130766558542291e+00 2.648994591693528810e-03
-1.021032522514412344e+00 2.644876361369512003e-03
-1.020935981804748316e+00 2.640177845822325436e-03
-1.020841081266258721e+00 2.634875651124986892e-03
-1.020747758191387522e+00 2.628948954425436128e-03
-1.020655950413768664e+00 2.622379441933095790e-03
-1.020565596389851892e+00 2.615151244804477058e-03
-1.020476635276692745e+00 2.607250873109353672e-03
-1.020389007005902071e+00 2.598667148056191256e-03
-1.020302652353755057e+00 2.589391132652509985e-03
-1.020217513007473764e+00 2.579416060972556171e-03
-1.020133531627694934e+00 2.568737266201284297e-03
-1.020050651907146166e+00 2.557352107619987724e-03
-1.019968818625559992e+00 2.545259896695166706e-03
-1.019887977700855819e+00 2.532461822428289707e-03
-1.019808076236630834e+00 2.518960876120005746e-03
-1.019729062566002931e+00 2.504761775698200431e-03
-1.019650886291852743e+00 2.489870889754943264e-03
-1.019573498323521843e+00 2.474296161432950301e-03
-1.019496850910019292e+00 2.458047032297696732e-03
-1.019420897669802928e+00 2.441134366326655827e-03
-1.019345593617198675e+00 2.423570374142516339e-03
-1.019270895185526271e+00 2.405368537612471210e-03
-1.019196760247006006e+00 2.386543534930862277e-03
-1.019123148129520651e+00 2.367111166297686860e-03
-1.019050019630311388e+00 2.347088280300535165e-03
-1.018977337026689023e+00 2.326492701102707891e-03
-1.018905064083843737e+00 2.305343156535326430e-03
-1.018833166059839535e+00 2.283659207186350924e-03
-1.018761609707881766e+00 2.261461176574550754e-03
-1.018690363275945643e+00 2.238770082491531137e-03
-1.018619396503857244e+00 2.215607569590111268e-03
-1.018548680617921143e+00 2.191995843292486590e-03
-1.018478188323186151e+00 2.167957605086800847e-03
-1.018407893793443320e+00 2.143515989276042946e-03
-1.018337772659053675e+00 2.118694501238404474e-03
-1.018267801992699395e+00 2.093516957253658411e-03
-1.018197960293153903e+00 2.068007425945497368e-03
-1.018128227467169022e+00 2.042190171385258133e-03
-1.018058584809574896e+00 2.016089597898011471e-03
-1.017989014981686591e+00 1.989730196607678372e-03
-1.017919501988115538e+00 1.963136493753477648e-03
-1.017850031152079726e+00 1.936333000805899119e-03
-1.017780589089307020e+00 1.909344166406264521e-03
-1.017711163680627084e+00 1.882194330149933228e-03
-1.017641744043340069e+00 1.854907678229372877e-03
-1.017572320501461736e+00 1.827508200949428578e-03
-1.017502884554925879e+00 1.800019652123540422e-03
-1.017433428847841714e+00 1.772465510356025647e-03
-1.017363947135889735e+00 1.744868942212095785e-03
-1.017294434252942192e+00 1.717252767273974232e-03
-1.017224886076995460e+00 1.689639425078176809e-03
-1.017155299495494880e+00 1.662050943925987706e-03
-1.017085672370134919e+00 1.634508911556139393e-03
-1.017016003501212351e+00 1.607034447665825873e-03
-1.016946292591612178e+00 1.579648178263498267e-03
-1.016876540210499114e+00 1.552370211834177118e-03
-1.016806747756790585e+00 1.525220117295606045e-03
-1.016736917422478070e+00 1.498216903721158585e-03
-1.016667052155873163e+00 1.471379001803144746e-03
-1.016597155624835880e+00 1.444724247028104230e-03
-1.016527232180057805e+00 1.418269864533568646e-03
-1.016457286818457151e+00 1.392032455613992359e-03
-1.016387325146747678e+00 1.366027985841733895e-03
-1.016317353345238095e+00 1.340271774767332622e-03
-1.016247378131918122e+00 1.314778487161855948e-03
-1.016177406726882282e+00 1.289562125762600160e-03
-1.016107446817142934e+00 1.264636025482225676e-03
-1.016037506521880518e+00 1.240012849040189255e-03
-1.015967594358174297e+00 1.215704583974270376e-03
-1.015897719207260685e+00 1.191722540989090424e-03
-1.015827890281354451e+00 1.168077353597593267e-03
-1.015758117091077217e+00 1.144778979010808995e-03
-1.015688409413523008e+00 1.121836700230534768e-03
-1.015618777260998140e+00 1.099259129299044995e-03
-1.015549230850466778e+00 1.077054211659544741e-03
-1.015479780573728119e+00 1.055229231580677570e-03
-1.015410436968354757e+00 1.033790818598223421e-03
-1.015341210689415075e+00 1.012744954926927564e-03
-1.015272112482000999e+00 9.920969837953548965e-04
-1.015203153154584870e+00 9.718516186566646640e-04
-1.015134343553216967e+00 9.520129532283448008e-04
-1.015065694536586349e+00 9.325844723140590395e-04
-1.014997216951952108e+00 9.135690633610801976e-04
-1.014928921611962576e+00 8.949690287070770963e-04
-1.014860819272368042e+00 8.767860984704192685e-04
-1.014792920610636084e+00 8.590214440386653889e-04
-1.014725236205476833e+00 8.416756921103674518e-04
-1.014657776517280396e+00 8.247489392459732456e-04
-1.014590551869468893e+00 8.082407668842213821e-04
-1.014523572430766185e+00 7.921502567811212515e-04
-1.014456848198381778e+00 7.764760068293964342e-04
-1.014390388982107538e+00 7.612161472170101729e-04
-1.014324204389323469e+00 7.463683568842942187e-04
-1.014258303810906758e+00 7.319298802400508574e-04
-1.014192696408037220e+00 7.178975440979286056e-04
-1.014127391099890696e+00 7.042677747953561941e-04
-1.014062396552213086e+00 6.910366154582650968e-04
-1.013997721166760568e+00 6.781997433759010810e-04
-1.013933373071597588e+00 6.657524874510497171e-04
-1.013869360112239049e+00 6.536898456920737111e-04
-1.013805689843620073e+00 6.420065027142802302e-04
-1.013742369522883546e+00 6.306968472192119209e-04
-1.013679406102964586e+00 6.197549894216248471e-04
-1.013616806226958600e+00 6.091747783950398091e-04
-1.013554576223253845e+00 5.989498193079112161e-04
-1.013492722101410948e+00 5.890734905236415242e-04
-1.013431249548770952e+00 5.795389605388062563e-04
-1.013370163927771239e+00 5.703392047351676236e-04
-1.013309470273950685e+00 5.614670219222095545e-04
-1.013249173294622274e+00 5.529150506481075216e-04
-1.013189277368192753e+00 5.446757852582401584e-04
-1.013129786544108679e+00 5.367415916814885024e-04
-1.013070704543405309e+00 5.291047229257668516e-04
-1.013012034759837698e+00 5.217573342653681777e-04
-1.012953780261571568e+00 5.146914981038553175e-04
-1.012895943793410858e+00 5.078992184973813448e-04
-1.012838527779540421e+00 5.013724453244201721e-04
-1.012781534326758104e+00 4.951030880890215299e-04
-1.012724965228178231e+00 4.890830293457850992e-04
-1.012668821967378951e+00 4.833041377358246915e-04
-1.012613105722973694e+00 4.777582806240596365e-04
-1.012557817373582303e+00 4.724373363291927167e-04
-1.012502957503178536e+00 4.673332059387651791e-04
-1.012448526406794835e+00 4.624378247026664592e-04
-1.012394524096556836e+00 4.577431729994484101e-04
-1.012340950308030507e+00 4.532412868707410896e-04
-1.012287804506854849e+00 4.489242681199975718e-04
-1.012235085895643039e+00 4.447842939726769193e-04
-1.012182793421127824e+00 4.408136262958635551e-04
-1.012130925781530300e+00 4.370046203761541537e-04
-1.012079481434132733e+00 4.333497332554632118e-04
-1.012028458603033254e+00 4.298415316251936623e-04
-1.011977855287062633e+00 4.264726992799679748e-04
-1.011927669267845387e+00 4.232360441328608973e-04
-1.011877898117983010e+00 4.201245047947702927e-04
-1.011828539209343569e+00 4.171311567212391234e-04
-1.011779589721437889e+00 4.142492179306915025e-04
-1.011731046649862575e+00 4.114720542986520209e-04
-1.011682906814798333e+00 4.087931844331145741e-04
-1.011635166869539360e+00 4.062062841367779556e-04
-1.011587823309044065e+00 4.037051904623924648e-04
-1.011540872478487341e+00 4.012839053679670659e-04
-1.011494310581800615e+00 3.989365989790451456e-04
-1.011448133690185491e+00 3.966576124657068608e-04
-1.011402337750584968e+00 3.944414605423626958e-04
-1.011356918594102039e+00 3.922828335987851422e-04
-1.011311871944349683e+00 3.901765994711854733e-04
-1.011267193425720023e+00 3.881178048624617780e-04
-1.011222878571563344e+00 3.861016764210518969e-04
-1.011178922832263849e+00 3.841236214880922669e-04
-1.011135321583200630e+00 3.821792285228318032e-04
-1.011092070132585841e+00 3.802642672164726939e-04
-1.011049163729170086e+00 3.783746883047978756e-04
-1.011006597569803711e+00 3.765066230901223344e-04
-1.010964366806849091e+00 3.746563826832465405e-04
-1.010922466555433941e+00 3.728204569762111559e-04
-1.010880891900538758e+00 3.709955133567554284e-04
-1.010839637903910848e+00 3.691783951754505307e-04
-1.010798699610801377e+00 3.673661199765396006e-04
-1.010758072056515910e+00 3.655558775035450798e-04
-1.010717750272776883e+00 3.637450274907166338e-04
-1.010677729293891103e+00 3.619310972513883266e-04
-1.010638004162718095e+00 3.601117790742818479e-04
-1.010598569936437485e+00 3.582849274387516110e-04
-1.010559421692110549e+00 3.564485560599031330e-04
-1.010520554532033488e+00 3.546008347744361534e-04
-1.010481963588880649e+00 3.527400862779663123e-04
-1.010443644030635912e+00 3.508647827244732831e-04
-1.010405591065310249e+00 3.489735421983869716e-04
-1.010367799945444345e+00 3.470651250696932884e-04
-1.010330265972397834e+00 3.451384302422800501e-04
-1.010292984500421376e+00 3.431924913055796919e-04
-1.010255950940516234e+00 3.412264725993892855e-04
-1.010219160764076474e+00 3.392396652015536394e-04
-1.010182609506321771e+00 3.372314828480034530e-04
-1.010146292769513954e+00 3.352014577944271274e-04
-1.010110206225967033e+00 3.331492366286372352e-04
-1.010074345620845637e+00 3.310745760424688741e-04
-1.010038706774759820e+00 3.289773385718065411e-04
-1.010003285586153376e+00 3.268574883131017644e-04
-1.009968078033494754e+00 3.247150866244917023e-04
-1.009933080177265907e+00 3.225502878193770083e-04
-1.009898288161761082e+00 3.203633348600614956e-04
-1.009863698216689976e+00 3.181545550587887164e-04
-1.009829306658597048e+00 3.159243557932491170e-04
-1.009795109892095866e+00 3.136732202433602690e-04
-1.009761104410924037e+00 3.114017031558494056e-04
-1.009727286798823398e+00 3.091104266428983918e-04
-1.009693653730249663e+00 3.068000760208282264e-04
-1.009660201970915105e+00 3.044713956945322136e-04
-1.009626928378171806e+00 3.021251850930847241e-04
-1.009593829901236139e+00 2.997622946616777286e-04
-1.009560903581262936e+00 2.973836219147636879e-04
-1.009528146551273098e+00 2.949901075550032266e-04
-1.009495556035939323e+00 2.925827316623483276e-04
-1.009463129351235500e+00 2.901625099573170471e-04
-1.009430863903955755e+00 2.877304901422467068e-04
-1.009398757191106721e+00 2.852877483240497613e-04
-1.009366806799180338e+00 2.828353855217268452e-04
-1.009335010403310529e+00 2.803745242616381261e-04
-1.009303365766321958e+00 2.779063052632746922e-04
-1.009271870737671550e+00 2.754318842180188717e-04
-1.009240523252293853e+00 2.729524286631404908e-04
-1.009209321329351594e+00 2.704691149530241657e-04
-1.009178263070896975e+00 2.679831253293935771e-04
-1.009147346660451916e+00 2.654956450920608561e-04
-1.009116570361508591e+00 2.630078598715044009e-04
-1.009085932515959350e+00 2.605209530043529832e-04
-1.009055431542456693e+00 2.580361030126471938e-04
-1.009025065934714194e+00 2.555544811875256565e-04
-1.008994834259746565e+00 2.530772492777928415e-04
-1.008964735156061332e+00 2.506055572836205533e-04
-1.008934767331798765e+00 2.481405413554462489e-04
-1.008904929562832731e+00 2.456833217979472969e-04
-1.008875220690832242e+00 2.432350011787918305e-04
-1.008845639621288592e+00 2.407966625416956767e-04
-1.008816185321515180e+00 2.383693677231516731e-04
-1.008786856818622901e+00 2.359541557720388745e-04
-1.008757653197473347e+00 2.335520414711690174e-04
-1.008728573598618228e+00 2.311640139596846837e-04
-1.008699617216225475e+00 2.287910354550852098e-04
-1.008670783295998241e+00 2.264340400735285282e-04
-1.008642071133088347e+00 2.240939327469300651e-04
-1.008613480070010393e+00 2.217715882352728574e-04
-1.008585009494558093e+00 2.194678502324192641e-04
-1.008556658837727715e+00 2.171835305636263421e-04
-1.008528427571650177e+00 2.149194084728627051e-04
-1.008500315207537135e+00 2.126762299979365165e-04
-1.008472321293641949e+00 2.104547074313683965e-04
-1.008444445413241297e+00 2.082555188648536882e-04
-1.008416687182634996e+00 2.060793078151029593e-04
-1.008389046249173804e+00 2.039266829287773029e-04
-1.008361522289311418e+00 2.017982177641806788e-04
-1.008334115006686460e+00 1.996944506473208813e-04
-1.008306824130236201e+00 1.976158845999039860e-04
-1.008279649412341605e+00 1.955629873367892941e-04
-1.008252590627011003e+00 1.935361913303973111e-04
-1.008225647568098404e+00 1.915358939395352719e-04
-1.008198820047561339e+00 1.895624576000821471e-04
-1.008172107893759772e+00 1.876162100749580674e-04
-1.008145510949796764e+00 1.856974447607893626e-04
-1.008119029071901984e+00 1.838064210486753446e-04
-1.008092662127860084e+00 1.819433647364561283e-04
-1.008066409995485024e+00 1.801084684898913621e-04
-1.008040272561140371e+00 1.783018923501530114e-04
-1.008014249718306665e+00 1.765237642850593300e-04
-1.007988341366198526e+00 1.747741807814840386e-04
-1.007962547408429499e+00 1.730532074763960605e-04
-1.007936867751725973e+00 1.713608798240065230e-04
-1.007911302304691059e+00 1.696972037965307426e-04
-1.007885850976620201e+00 1.680621566160934576e-04
-1.007860513676364311e+00 1.664556875153477172e-04
-1.007835290311245302e+00 1.648777185244088223e-04
-1.007810180786022469e+00 1.633281452817447700e-04
-1.007785185001907502e+00 1.618068378667064785e-04
-1.007760302855631229e+00 1.603136416514255500e-04
-1.007735534238560327e+00 1.588483781698532148e-04
-1.007710879035863760e+00 1.574108460017643288e-04
-1.007686337125728082e+00 1.560008216695997615e-04
-1.007661908378622906e+00 1.546180605460751819e-04
-1.007637592656613457e+00 1.532622977705361581e-04
-1.007613389812722415e+00 1.519332491721016364e-04
-1.007589299690338169e+00 1.506306121976862754e-04
-1.007565322122669249e+00 1.493540668430607971e-04
-1.007541456932246282e+00 1.481032765851635600e-04
-1.007517703930467468e+00 1.468778893139401531e-04
-1.007494062917187794e+00 1.456775382620490355e-04
-1.007470533680352887e+00 1.445018429308349186e-04
-1.007447115995674825e+00 1.433504100110336032e-04
-1.007423809626348143e+00 1.422228342967375519e-04
-1.007400614322806920e+00 1.411186995912139524e-04
-1.007377529822521600e+00 1.400375796032316488e-04
-1.007354555849832689e+00 1.389790388326206166e-04
-1.007331692115822630e+00 1.379426334438460706e-04
-1.007308938318222324e+00 1.369279121264499574e-04
-1.007286294141353400e+00 1.359344169412725399e-04
-1.007263759256102897e+00 1.349616841514318069e-04
-1.007241333319932153e+00 1.340092450371017582e-04
-1.007219015976913656e+00 1.330766266931926857e-04
-1.007196806857801219e+00 1.321633528090989133e-04
-1.007174705580126561e+00 1.312689444297412305e-04
-1.007152711748322771e+00 1.303929206971896656e-04
-1.007130824953876846e+00 1.295347995722165118e-04
-1.007109044775503559e+00 1.286940985351810705e-04
-1.007087370779345292e+00 1.278703352657121453e-04
-1.007065802519194087e+00 1.270630283007066535e-04
-1.007044339536732780e+00 1.262716976702193505e-04
-1.007022981361799463e+00 1.254958655108729499e-04
-1.007001727512667477e+00 1.247350566564703453e-04
-1.006980577496344731e+00 1.239887992055427616e-04
-1.006959530808889225e+00 1.232566250656175384e-04
-1.006938586935738345e+00 1.225380704740375195e-04
-1.006917745352053695e+00 1.218326764952138732e-04
-1.006897005523077704e+00 1.211399894942360121e-04
-1.006876366904502884e+00 1.204595615868105221e-04
-1.006855828942850417e+00 1.197909510655421742e-04
-1.006835391075858510e+00 1.191337228026114235e-04
-1.006815052732880522e+00 1.184874486289434623e-04
-1.006794813335287975e+00 1.178517076900011714e-04
-1.006774672296882667e+00 1.172260867783719016e-04
-1.006754629024311232e+00 1.166101806433525814e-04
-1.006734682917486801e+00 1.160035922777705500e-04
-1.006714833370011553e+00 1.154059331823119387e-04
-1.006695079769604373e+00 1.148168236076555117e-04
-1.006675421498527401e+00 1.142358927747425543e-04
-1.006655857934015463e+00 1.136627790735381956e-04
-1.006636388448705066e+00 1.130971302406660352e-04
-1.006617012411060497e+00 1.125386035163211727e-04
-1.006597729185801704e+00 1.119868657808899140e-04
-1.006578538134326628e+00 1.114415936717246740e-04
-1.006559438615133084e+00 1.109024736805422215e-04
-1.006540429984234208e+00 1.103692022319305153e-04
-1.006521511595571683e+00 1.098414857434679577e-04
-1.006502682801423187e+00 1.093190406679698748e-04
-1.006483942952803634e+00 1.088015935183943614e-04
-1.006465291399861517e+00 1.082888808759493624e-04
-1.006446727492267046e+00 1.077806493819542170e-04
-1.006428250579594952e+00 1.072766557140181925e-04
-1.006409860011697521e+00 1.067766665471063368e-04
-1.006391555139070970e+00 1.062804585000698800e-04
-1.006373335313213602e+00 1.057878180682237127e-04
-1.006355199886973750e+00 1.052985415425579423e-04
-1.006337148214890176e+00 1.048124349161726139e-04
-1.006319179653520912e+00 1.043293137785290218e-04
-1.006301293561764343e+00 1.038490031981080666e-04
-1.006283489301169842e+00 1.033713375940695852e-04
-1.006265766236235981e+00 1.028961605975027430e-04
-1.006248123734702071e+00 1.024233249028565771e-04
-1.006230561167825277e+00 1.019526921101359150e-04
-1.006213077910649067e+00 1.014841325584440047e-04
-1.006195673342260566e+00 1.010175251514479068e-04
-1.006178346846035687e+00 1.005527571753373037e-04
-1.006161097809874727e+00 1.000897241098396045e-04
-1.006143925626425073e+00 9.962832943284905777e-05
-1.006126829693294589e+00 9.916848441921594559e-05
-1.006109809413251677e+00 9.871010793423672515e-05
-1.006092864194415348e+00 9.825312622237404722e-05
-1.006075993450434414e+00 9.779747269172667484e-05
-1.006059196600654237e+00 9.734308769475822688e-05
-1.006042473070273058e+00 9.688991830578282897e-05
-1.006025822290487870e+00 9.643791809569386871e-05
-1.006009243698627875e+00 9.598704690441032909e-05
-1.005992736738278825e+00 9.553727061150179786e-05
-1.005976300859395156e+00 9.508856090544243536e-05
-1.005959935518402792e+00 9.464089505192798855e-05
-1.005943640178289966e+00 9.419425566167923187e-05
-1.005927414308690038e+00 9.374863045813984757e-05
-1.005911257385952329e+00 9.330401204546342206e-05
-1.005895168893203850e+00 9.286039767716976093e-05
-1.005879148320401706e+00 9.241778902583634595e-05
-1.005863195164375057e+00 9.197619195417673069e-05
-1.005847308928859096e+00 9.153561628784230250e-05
-1.005831489124518807e+00 9.109607559026955458e-05
-1.005815735268965172e+00 9.065758693988110672e-05
-1.005800046886761834e+00 9.022017070993175924e-05
-1.005784423509424652e+00 8.978385035127858598e-05
-1.005768864675411711e+00 8.934865217833780912e-05
-1.005753369930107111e+00 8.891460515847710423e-05
-1.005737938825796540e+00 8.848174070507715705e-05
-1.005722570921635528e+00 8.805009247448199606e-05
-1.005707265783611470e+00 8.761969616704335371e-05
-1.005692022984498335e+00 8.719058933244952362e-05
-1.005676842103805813e+00 8.676281117951617050e-05
-1.005661722727720919e+00 8.633640239060107256e-05
-1.005646664449045824e+00 8.591140494079373103e-05
-1.005631666867128571e+00 8.548786192201369137e-05
-1.005616729587789138e+00 8.506581737214178522e-05
-1.005601852223241277e+00 8.464531610929328250e-05
-1.005587034392007695e+00 8.422640357132998965e-05
-1.005572275718833453e+00 8.380912566069606518e-05
-1.005557575834593376e+00 8.339352859464965197e-05
-1.005542934376196351e+00 8.297965876095120415e-05
-1.005528350986486075e+00 8.256756257905741980e-05
-1.005513825314138021e+00 8.215728636685834692e-05
-1.005499357013554640e+00 8.174887621298554039e-05
-1.005484945744756331e+00 8.134237785470638075e-05
-1.005470591173270423e+00 8.093783656141179215e-05
-1.005456292970018817e+00 8.053529702369330691e-05
-1.005442050811202082e+00 8.013480324799623629e-05
-1.005427864378183100e+00 7.973639845682695126e-05
-1.005413733357368944e+00 7.934012499448281830e-05
-1.005399657440090744e+00 7.894602423826560945e-05
-1.005385636322482679e+00 7.855413651513061437e-05
-1.005371669705362070e+00 7.816450102371584802e-05
-1.005357757294105259e+00 7.777715576168989350e-05
-1.005343898798526814e+00 7.739213745834724271e-05
-1.005330093932755853e+00 7.700948151237621650e-05
-1.005316342415113251e+00 7.662922193471640093e-05
-1.005302643967989962e+00 7.625139129641767064e-05
-1.005288998317724447e+00 7.587602068140685354e-05
-1.005275405194480776e+00 7.550313964406322499e-05
-1.005261864332128052e+00 7.513277617149892451e-05
-1.005248375468120070e+00 7.476495665043655231e-05
-1.005234938343377182e+00 7.439970583857078205e-05
-1.005221552702167509e+00 7.403704684029944387e-05
-1.005208218291991029e+00 7.367700108670293172e-05
-1.005194934863463674e+00 7.331958831965057195e-05
-1.005181702170205638e+00 7.296482657990806394e-05
-1.005168519968727470e+00 7.261273219911835487e-05
-1.005155388018321494e+00 7.226331979552606138e-05
-1.005142306080953674e+00 7.191660227331340928e-05
-1.005129273921156585e+00 7.157259082541453778e-05
-1.005116291305926834e+00 7.123129493967348324e-05
-1.005103358004621805e+00 7.089272240821019517e-05
-1.005090473788861738e+00 7.055687933985809693e-05
-1.005077638432431142e+00 7.022377017553706972e-05
-1.005064851711185092e+00 6.989339770642380000e-05
-1.005052113402956415e+00 6.956576309478340971e-05
-1.005039423287465761e+00 6.924086589732543430e-05
-1.005026781146235226e+00 6.891870409094786448e-05
-1.005014186762502648e+00 6.859927410073401110e-05
-1.005001639921140111e+00 6.828257083006760277e-05
-1.004989140408574677e+00 6.796858769273285449e-05
-1.004976688012712227e+00 6.765731664686742421e-05


==> ex6-offset2.txt <==
-1.005676394401761264e+00 -3.780302325771023498e-05
-1.005691574408304367e+00 -3.794815708279937407e-05
-1.005706812718996979e+00 -3.809397543996373566e-05
-1.005722109608865100e+00 -3.824048168789729863e-05
-1.005737465354282989e+00 -3.838767919495834896e-05
-1.005752880232977819e+00 -3.853557133899129111e-05
-1.005768354524031460e+00 -3.868416150714177801e-05
-1.005783888507886026e+00 -3.883345309566531550e-05
-1.005799482466346984e+00 -3.898344950972898205e-05
-1.005815136682586042e+00 -3.913415416320612157e-05
-1.005830851441145146e+00 -3.928557047846388718e-05
-1.005846627027940254e+00 -3.943770188614337859e-05
-1.005862463730263556e+00 -3.959055182493233233e-05
-1.005878361836787693e+00 -3.974412374132990406e-05
-1.005894321637567979e+00 -3.989842108940365147e-05
-1.005910343424046172e+00 -4.005344733053835851e-05
-1.005926427489052921e+00 -4.020920593317648414e-05
-1.005942574126810429e+00 -4.036570037255010016e-05
-1.005958783632935782e+00 -4.052293413040405370e-05
-1.005975056304442283e+00 -4.068091069471015797e-05
-1.005991392439743670e+00 -4.083963355937221480e-05
-1.006007792338654339e+00 -4.099910622392151637e-05
-1.006024256302393560e+00 -4.115933219320277222e-05
-1.006040784633586371e+00 -4.132031497705007509e-05
-1.006057377636265349e+00 -4.148205808995274305e-05
-1.006074035615873496e+00 -4.164456505071072612e-05
-1.006090758879264691e+00 -4.180783938207935396e-05
-1.006107547734706342e+00 -4.197188461040320747e-05
-1.006124402491879621e+00 -4.213670426523866066e-05
-1.006141323461881676e+00 -4.230230187896505184e-05
-1.006158310957226298e+00 -4.246868098638405736e-05
-1.006175365291844370e+00 -4.263584512430699684e-05
-1.006192486781085416e+00 -4.280379783112977170e-05
-1.006209675741717602e+00 -4.297254264639515243e-05
-1.006226932491928405e+00 -4.314208311034205539e-05
-1.006244257351324389e+00 -4.331242276344162627e-05
-1.006261650640932093e+00 -4.348356514591950674e-05
-1.006279112683196697e+00 -4.365551379726427750e-05
-1.006296643801982693e+00 -4.382827225572154923e-05
-1.006314244322572105e+00 -4.400184405777336934e-05
-1.006331914571665154e+00 -4.417623273760256514e-05
-1.006349654877377819e+00 -4.435144182654181326e-05
-1.006367465569242059e+00 -4.452747485250667646e-05
-1.006385346978202922e+00 -4.470433533941271624e-05
-1.006403299436617216e+00 -4.488202680657588832e-05
-1.006421323278252844e+00 -4.506055276809594338e-05
-1.006439418838284361e+00 -4.523991673222248721e-05
-1.006457586453292308e+00 -4.542012220070312453e-05
-1.006475826461260104e+00 -4.560117266811335428e-05
-1.006494139201570048e+00 -4.578307162116778274e-05
-1.006512525015001769e+00 -4.596582253801197008e-05
-1.006530984243727112e+00 -4.614942888749476137e-05
-1.006549517231306812e+00 -4.633389412842039030e-05
-1.006568124322686719e+00 -4.651922170877992215e-05
-1.006586805864192913e+00 -4.670541506496148033e-05
-1.006605562203527260e+00 -4.689247762093884972e-05
-1.006624393689761421e+00 -4.708041278743778623e-05
-1.006643300673332631e+00 -4.726922396107949710e-05
-1.006662283506036593e+00 -4.745891452350086499e-05
-1.006681342541022817e+00 -4.764948784045061646e-05
-1.006700478132786847e+00 -4.784094726086106190e-05
-1.006719690637163378e+00 -4.803329611589463461e-05
-1.006738980411319817e+00 -4.822653771796464616e-05
-1.006758347813748289e+00 -4.842067535972967534e-05
-1.006777793204256755e+00 -4.861571231306094690e-05
-1.006797316943961462e+00 -4.881165182798177853e-05
-1.006816919395277843e+00 -4.900849713157883180e-05
-1.006836600921910296e+00 -4.920625142688407616e-05
-1.006856361888843532e+00 -4.940491789172694404e-05
-1.006876202662331243e+00 -4.960449967755589120e-05
-1.006896123609886340e+00 -4.980499990822854231e-05
-1.006916125100268511e+00 -5.000642167876981190e-05
-1.006936207503473124e+00 -5.020876805409681484e-05
-1.006956371190719235e+00 -5.041204206771031561e-05
-1.006976616534436042e+00 -5.061624672035132052e-05
-1.006996943908249342e+00 -5.082138497862229105e-05
-1.007017353686969097e+00 -5.102745977357198213e-05
-1.007037846246573221e+00 -5.123447399924296365e-05
-1.007058421964192929e+00 -5.144243051118089664e-05
-1.007079081218098082e+00 -5.165133212490480535e-05
-1.007099824387679199e+00 -5.186118161433690178e-05
-1.007120651853431914e+00 -5.207198171019149512e-05
-1.007141563996938771e+00 -5.228373509832159698e-05
-1.007162561200850348e+00 -5.249644441802230087e-05
-1.007183643848867938e+00 -5.271011226028972293e-05
-1.007204812325721566e+00 -5.292474116603467714e-05
-1.007226067017152227e+00 -5.314033362424947925e-05
-1.007247408309888126e+00 -5.335689207012718125e-05
-1.007268836591624916e+00 -5.357441888313168470e-05
-1.007290352251001719e+00 -5.379291638501773690e-05
-1.007311955677578030e+00 -5.401238683779930537e-05
-1.007333647261809739e+00 -5.423283244166526016e-05
-1.007355427395022929e+00 -5.445425533284084610e-05
-1.007377296469389227e+00 -5.467665758139375224e-05
-1.007399254877898054e+00 -5.490004118898307773e-05
-1.007421303014328418e+00 -5.512440808655011675e-05
-1.007443441273221829e+00 -5.534976013194926154e-05
-1.007465670049850104e+00 -5.557609910751747188e-05
-1.007487989740186718e+00 -5.580342671758086755e-05
-1.007510400740874612e+00 -5.603174458589679731e-05
-1.007532903449192219e+00 -5.626105425302977819e-05
-1.007555498263021265e+00 -5.649135717365939445e-05
-1.007578185580811247e+00 -5.672265471381879396e-05
-1.007600965801543014e+00 -5.695494814806172893e-05
-1.007623839324691906e+00 -5.718823865655637227e-05
-1.007646806550189345e+00 -5.742252732210405985e-05
-1.007669867878383529e+00 -5.765781512708104746e-05
-1.007693023709998359e+00 -5.789410295030125671e-05
-1.007716274446091020e+00 -5.813139156379800376e-05
-1.007739620488009358e+00 -5.836968162952259023e-05
-1.007763062237346574e+00 -5.860897369595772990e-05
-1.007786600095895491e+00 -5.884926819464342615e-05
-1.007810234465600807e+00 -5.909056543661324009e-05
-1.007833965748509808e+00 -5.933286560873842180e-05
-1.007857794346722846e+00 -5.957616876997777022e-05
-1.007881720662340719e+00 -5.982047484753045017e-05
-1.007905745097411376e+00 -6.006578363288966584e-05
-1.007929868053874189e+00 -6.031209477779414822e-05
-1.007954089933504882e+00 -6.055940779007520003e-05
-1.007978411137854691e+00 -6.080772202939634357e-05
-1.008002832068192189e+00 -6.105703670288282049e-05
-1.008027353125440451e+00 -6.130735086063817860e-05
-1.008051974710113763e+00 -6.155866339114469325e-05
-1.008076697222251239e+00 -6.181097301654508210e-05
-1.008101521061350203e+00 -6.206427828780175927e-05
-1.008126446626295580e+00 -6.231857757973109451e-05
-1.008151474315289953e+00 -6.257386908590880140e-05
-1.008176604525778286e+00 -6.283015081344340527e-05
-1.008201837654373767e+00 -6.308742057761430779e-05
-1.008227174096778755e+00 -6.334567599637065357e-05
-1.008252614247705070e+00 -6.360491448468751574e-05
-1.008278158500792276e+00 -6.386513324877559229e-05
-1.008303807248521533e+00 -6.412632928014042868e-05
-1.008329560882130105e+00 -6.438849934948733141e-05
-1.008355419791520324e+00 -6.465164000046774403e-05
-1.008381384365168332e+00 -6.491574754326289809e-05
-1.008407454990029040e+00 -6.518081804800042911e-05
-1.008433632051438433e+00 -6.544684733799941757e-05
-1.008459915933014317e+00 -6.571383098283950454e-05
-1.008486307016551953e+00 -6.598176429124891847e-05
-1.008512805681919700e+00 -6.625064230380710338e-05
-1.008539412306949101e+00 -6.652045978545652750e-05
-1.008566127267323642e+00 -6.679121121781875269e-05
-1.008592950936463062e+00 -6.706289079130953353e-05
-1.008619883685406560e+00 -6.733549239704728095e-05
-1.008646925882690004e+00 -6.760900961854959151e-05
-1.008674077894221810e+00 -6.788343572321194682e-05
-1.008701340083154152e+00 -6.815876365356264728e-05
-1.008728712809751960e+00 -6.843498601828807110e-05
-1.008756196431257024e+00 -6.871209508302180758e-05
-1.008783791301748334e+00 -6.899008276089143069e-05
-1.008811497772000410e+00 -6.926894060281605509e-05
-1.008839316189334978e+00 -6.954865978754821022e-05
-1.008867246897470205e+00 -6.982923111145257857e-05
-1.008895290236366593e+00 -7.011064497801486241e-05
-1.008923446542066449e+00 -7.039289138707301348e-05
-1.008951716146530675e+00 -7.067595992376333102e-05
-1.008980099377470463e+00 -7.095983974717358139e-05
-1.009008596558174764e+00 -7.124451957869495325e-05
-1.009037208007331765e+00 -7.152998769006459515e-05
-1.009065934038847479e+00 -7.181623189109026496e-05
-1.009094774961658336e+00 -7.210323951704792971e-05
-1.009123731079537789e+00 -7.239099741574362876e-05
-1.009152802690899575e+00 -7.267949193423001847e-05
-1.009181990088593883e+00 -7.296870890516792202e-05
-1.009211293559699518e+00 -7.325863363282324853e-05
-1.009240713385308519e+00 -7.354925087868857485e-05
-1.009270249840306555e+00 -7.384054484671941554e-05
-1.009299903193146886e+00 -7.413249916817395938e-05
-1.009329673705618324e+00 -7.442509688604525436e-05
-1.009359561632605207e+00 -7.471832043907434846e-05
-1.009389567221844253e+00 -7.501215164533247366e-05
-1.009419690713671658e+00 -7.530657168536018429e-05
-1.009449932340764189e+00 -7.560156108485068319e-05
-1.009480292327874507e+00 -7.589709969686469126e-05
-1.009510770891558051e+00 -7.619316668356311811e-05
-1.009541368239892378e+00 -7.648974049744415734e-05
-1.009572084572189610e+00 -7.678679886207035973e-05
-1.009602920078700672e+00 -7.708431875227126414e-05
-1.009633874940312204e+00 -7.738227637380635333e-05
-1.009664949328233252e+00 -7.768064714247303372e-05
-1.009696143403676416e+00 -7.797940566264337616e-05
-1.009727457317527666e+00 -7.827852570521342244e-05
-1.009758891210008613e+00 -7.857798018494769666e-05
-1.009790445210329235e+00 -7.887774113720191316e-05
-1.009822119436331489e+00 -7.917777969400513775e-05
-1.009853913994122054e+00 -7.947806605948341818e-05
-1.009885828977697297e+00 -7.977856948460525959e-05
-1.009917864468554916e+00 -8.007925824122910424e-05
-1.009950020535298254e+00 -8.038009959543281188e-05
-1.009982297233228188e+00 -8.068105978010345672e-05
-1.010014694603923235e+00 -8.098210396676612294e-05
-1.010047212674809458e+00 -8.128319623662913366e-05
-1.010079851458718370e+00 -8.158429955082251162e-05
-1.010112610953432632e+00 -8.188537571980590026e-05
-1.010145491141219098e+00 -8.218638537192108999e-05
-1.010178491988349192e+00 -8.248728792106410450e-05
-1.010211613444606860e+00 -8.278804153345010802e-05
-1.010244855442781864e+00 -8.308860309344452992e-05
-1.010278217898149977e+00 -8.338892816843208183e-05
-1.010311700707938742e+00 -8.368897097269512573e-05
-1.010345303750779244e+00 -8.398868433027130626e-05
-1.010379026886141007e+00 -8.428801963675988651e-05
-1.010412869953753567e+00 -8.458692682004500640e-05
-1.010446832773010506e+00 -8.488535429990318865e-05
-1.010480915142357938e+00 -8.518324894646087217e-05
-1.010515116838665906e+00 -8.548055603746753587e-05
-1.010549437616582003e+00 -8.577721921434786176e-05
-1.010583877207868131e+00 -8.607318043699606087e-05
-1.010618435320718600e+00 -8.636837993727330368e-05
-1.010653111639057578e+00 -8.666275617116914241e-05
-1.010687905821820998e+00 -8.695624576958521049e-05
-1.010722817502213822e+00 -8.724878348769913217e-05
-1.010757846286950867e+00 -8.754030215286456949e-05
-1.010792991755473658e+00 -8.783073261100208693e-05
-1.010828253459147286e+00 -8.812000367143405042e-05
-1.010863630920433520e+00 -8.840804205011504259e-05
-1.010899123632041707e+00 -8.869477231120769076e-05
-1.010934731056056579e+00 -8.898011680695234007e-05
-1.010970452623039195e+00 -8.926399561577687681e-05
-1.011006287731106568e+00 -8.954632647859147535e-05
-1.011042235744980866e+00 -8.982702473321102271e-05
-1.011078295995016862e+00 -9.010600324684621323e-05
-1.011114467776197623e+00 -9.038317234660196090e-05
-1.011150750347104887e+00 -9.065843974791994761e-05
-1.011187142928859029e+00 -9.093171048089995680e-05
-1.011223644704029700e+00 -9.120288681443224381e-05
-1.011260254815515180e+00 -9.147186817807071324e-05
-1.011296972365390845e+00 -9.173855108157492639e-05
-1.011333796413723674e+00 -9.200282903204542355e-05
-1.011370725977354779e+00 -9.226459244857528844e-05
-1.011407760028645075e+00 -9.252372857433719484e-05
-1.011444897494187645e+00 -9.278012138602318402e-05
-1.011482137253482350e+00 -9.303365150055100579e-05
-1.011519478137571149e+00 -9.328419607894806445e-05
-1.011556918927636994e+00 -9.353162872732052793e-05
-1.011594458353560766e+00 -9.377581939481250187e-05
-1.011632095092437122e+00 -9.401663426845614563e-05
-1.011669827767047947e+00 -9.425393566481040850e-05
-1.011707654944290935e+00 -9.448758191828247324e-05
-1.011745575133564667e+00 -9.471742726602187389e-05
-1.011783586785104827e+00 -9.494332172927374481e-05
-1.011821688288273569e+00 -9.516511099107307714e-05
-1.011859877969798482e+00 -9.538263627015800992e-05
-1.011898154091960933e+00 -9.559573419097550746e-05
-1.011936514850731772e+00 -9.580423664964835657e-05
-1.011974958373851097e+00 -9.600797067576724000e-05
-1.012013482718853830e+00 -9.620675828986740067e-05
-1.012052085871036899e+00 -9.640041635644339374e-05
-1.012090765741364917e+00 -9.658875643235057212e-05
-1.012129520164317231e+00 -9.677158461043640760e-05
-1.012168346895669035e+00 -9.694870135823843455e-05
-1.012207243610208529e+00 -9.711990135158023651e-05
-1.012246207899385464e+00 -9.728497330288987525e-05
-1.012285237268889748e+00 -9.744369978405930776e-05
-1.012324329136159884e+00 -9.759585704365597732e-05
-1.012363480827815021e+00 -9.774121481829106976e-05
-1.012402689577011738e+00 -9.787953613794112006e-05
-1.012441952520720889e+00 -9.801057712501245783e-05
-1.012481266696923177e+00 -9.813408678692971316e-05
-1.012520629041720799e+00 -9.824980680202109349e-05
-1.012560036386361162e+00 -9.835747129846490213e-05
-1.012599485454172665e+00 -9.845680662605243126e-05
-1.012638972857404118e+00 -9.854753112051297065e-05
-1.012678495093973563e+00 -9.862935486013705059e-05
-1.012718048544112515e+00 -9.870197941442352123e-05
-1.012757629466913389e+00 -9.876509758446578387e-05
-1.012797233996766799e+00 -9.881839313478106492e-05
-1.012836858139693152e+00 -9.886154051627530726e-05
-1.012876497769560791e+00 -9.889420458002402879e-05
-1.012916148624186219e+00 -9.891604028153698957e-05
-1.012955806301316430e+00 -9.892669237516138957e-05
-1.012995466254485555e+00 -9.892579509826476694e-05
-1.013035123788743608e+00 -9.891297184482427882e-05
-1.013074774056252680e+00 -9.888783482803416606e-05
-1.013114412051745461e+00 -9.884998473152820076e-05
-1.013154032607842758e+00 -9.879901034879677124e-05
-1.013193630390223587e+00 -9.873448821036234877e-05
-1.013233199892644265e+00 -9.865598219825864868e-05
-1.013272735431800520e+00 -9.856304314734089570e-05
-1.013312231142027731e+00 -9.845520843293499287e-05
-1.013351680969833302e+00 -9.833200154431353884e-05
-1.013391078668255174e+00 -9.819293164346559136e-05
-1.013430417791042260e+00 -9.803749310860506556e-05
-1.013469691686647689e+00 -9.786516506183971082e-05
-1.013508893492031104e+00 -9.767541088039904278e-05
-1.013548016126261775e+00 -9.746767769079393796e-05
-1.013587052283915213e+00 -9.724139584525506581e-05
-1.013625994428258625e+00 -9.699597837976964526e-05
-1.013664834784214985e+00 -9.673082045300732189e-05
-1.013703565331097511e+00 -9.644529876539663436e-05
-1.013742177795111221e+00 -9.613877095758137858e-05
-1.013780663641605795e+00 -9.581057498745415330e-05
-1.013819014067078639e+00 -9.546002848492998836e-05
-1.013857219990913050e+00 -9.508642808358685257e-05
-1.013895272046845042e+00 -9.468904872826241993e-05
-1.013933160574149950e+00 -9.426714295765754978e-05
-1.013970875608534605e+00 -9.381994016095535766e-05
-1.014008406872729307e+00 -9.334664580742183242e-05
-1.014045743766765151e+00 -9.284644064790908307e-05
-1.014082875357926961e+00 -9.231847988713448518e-05
-1.014119790370368479e+00 -9.176189232556037050e-05
-1.014156477174380511e+00 -9.117577946964602138e-05
-1.014192923775294686e+00 -9.055921460918979233e-05
-1.014229117802012192e+00 -8.991124186042273516e-05
-1.014265046495144595e+00 -8.923087517345384642e-05
-1.014300696694749204e+00 -8.851709730260590690e-05
-1.014336054827645661e+00 -8.776885873811400140e-05
-1.014371106894297991e+00 -8.698507659759054263e-05
-1.014405838455245012e+00 -8.616463347558725005e-05
-1.014440234617063341e+00 -8.530637624950968348e-05
-1.014474280017842567e+00 -8.440911484005891462e-05
-1.014507958812158384e+00 -8.347162092429230324e-05
-1.014541254655518809e+00 -8.249262659930615570e-05
-1.014574150688269061e+00 -8.147082299445117075e-05
-1.014606629518929548e+00 -8.040485882989502960e-05
-1.014638673206947450e+00 -7.929333891924286433e-05
-1.014670263244838999e+00 -7.813482261382060214e-05
-1.014701380539698494e+00 -7.692782218611200274e-05
-1.014732005394047398e+00 -7.567080114972342419e-05
-1.014762117486000648e+00 -7.436217251312308052e-05
-1.014791695848721753e+00 -7.300029696427225005e-05
-1.014820718849138492e+00 -7.158348098312783349e-05
-1.014849164165888551e+00 -7.010997487884820963e-05
-1.014877008766466915e+00 -6.857797074838416066e-05
-1.014904228883542370e+00 -6.698560035297291128e-05
-1.014930799990406696e+00 -6.533093290888634485e-05
-1.014956696775525691e+00 -6.361197278860244975e-05
-1.014981893116153167e+00 -6.182665712838408367e-05
-1.015006362050969724e+00 -5.997285333804774687e-05
-1.015030075751708116e+00 -5.804835650849869059e-05
-1.015053005493719684e+00 -5.605088671238488065e-05
-1.015075121625444554e+00 -5.397808619299209224e-05
-1.015096393536732755e+00 -5.182751643625691488e-05
-1.015116789625974292e+00 -4.959665512051309241e-05
-1.015136277265984432e+00 -4.728289293831627752e-05
-1.015154822768595810e+00 -4.488353028440126658e-05
-1.015172391347898273e+00 -4.239577380352350515e-05
-1.015188947082072746e+00 -3.981673279161162420e-05
-1.015204452873757379e+00 -3.714341544332074957e-05
-1.015218870408885365e+00 -3.437272493871465105e-05
-1.015232160113925364e+00 -3.150145536142750857e-05
-1.015244281111458147e+00 -2.852628744025066597e-05
-1.015255191174019078e+00 -2.544378410566800540e-05
-1.015264846676125376e+00 -2.225038585241426132e-05
-1.015273202544414222e+00 -1.894240589865148111e-05
-1.015280212205806887e+00 -1.551602513185965540e-05
-1.015285827533611185e+00 -1.196728683100095963e-05
-1.015289998791470083e+00 -8.292091153956296994e-06
-1.015292674575064780e+00 -4.486189378629371459e-06
-1.015293801751464997e+00 -5.451778854850323667e-07
-1.015293325396027679e+00 3.535508131387782088e-06
-1.015291188726728189e+00 7.760601238305947784e-06
-1.015287333035810757e+00 1.213500863549428518e-05
-1.015281697618632517e+00 1.666381934523650409e-05
-1.015274219699576541e+00 2.135231173070227130e-05
-1.015264834354896228e+00 2.620596136238693876e-05
-1.015253474432348257e+00 3.123044925005341534e-05
-1.015240070467467337e+00 3.643167045909085125e-05
-1.015224550596323772e+00 4.181574313128230507e-05
-1.015206840464599747e+00 4.738901793113342180e-05
-1.015186863132808037e+00 5.315808794013117156e-05
-1.015164538977472830e+00 5.912979902261099720e-05
-1.015139785588079047e+00 6.531126068829076336e-05
-1.015112517659586100e+00 7.170985747801468697e-05
-1.015082646880292705e+00 7.833326090081550231e-05
-1.015050081814827587e+00 8.518944195207723007e-05
-1.015014727782028725e+00 9.228668424437302508e-05
-1.014976486727459326e+00 9.963359778444576351e-05
-1.014935257090297194e+00 1.072391334318351417e-04
-1.014890933664319483e+00 1.151125980768111711e-04
-1.014843407452686641e+00 1.232636705775951632e-04
-1.014792565516215328e+00 1.317024184993039577e-04
-1.014738290814814814e+00 1.404393156996965432e-04
-1.014680462041736675e+00 1.494852608096060450e-04
-1.014618953450274530e+00 1.588515966589625539e-04
-1.014553634672525240e+00 1.685501307025180401e-04
-1.014484370529803003e+00 1.785931565028256755e-04
-1.014411020834273813e+00 1.889934763317219072e-04
-1.014333440181353296e+00 1.997644249554871476e-04
-1.014251477732379447e+00 2.109198946730991191e-04
-1.014164976987053768e+00 2.224743616815055846e-04
-1.014073775545101030e+00 2.344429138467142191e-04
-1.013977704856577233e+00 2.468412799646852547e-04
-1.013876589960211350e+00 2.596858606016132524e-04
-1.013770249209136942e+00 2.729937606091644309e-04
-1.013658493983328635e+00 2.867828234166979644e-04
-1.013541128388009804e+00 3.010716672094049988e-04
-1.013417948937267665e+00 3.158797231087386611e-04
-1.013288744222047066e+00 3.312272754795302109e-04
-1.013153294561657258e+00 3.471355044967781639e-04
-1.013011371637864366e+00 3.636265311143890453e-04
-1.012862738110584138e+00 3.807234645881197319e-04
-1.012707147214129133e+00 3.984504527157646785e-04
-1.012544342332896807e+00 4.168327349692191211e-04
-1.012374056555313873e+00 4.358966987055980062e-04
-1.012196012204772844e+00 4.556699386580959836e-04
-1.012009920346218728e+00 4.761813199219129089e-04
-1.011815480266949674e+00 4.974610446663384851e-04
-1.011612378930109468e+00 5.195407228211659616e-04
-1.011400290399233848e+00 5.424534470041078062e-04
-1.011178875232120467e+00 5.662338719758704944e-04
-1.010947779842158223e+00 5.909182989312165412e-04
-1.010706635825137090e+00 6.165447649578703875e-04
-1.010455059249416809e+00 6.431531380205751528e-04
-1.010192649907187157e+00 6.707852178552950245e-04
-1.009918990524396376e+00 6.994848431885939246e-04
-1.009633645926752310e+00 7.292980057299018734e-04
-1.009336162159015116e+00 7.602729714198410392e-04
-1.009026065554607277e+00 7.924604094565337138e-04
-1.008702861752343916e+00 8.259135296638280476e-04
-1.008366034656864363e+00 8.606882288113197957e-04
-1.008015045339085258e+00 8.968432465460841451e-04
-1.007649330872733895e+00 9.344403316506707169e-04
-1.007268303102718754e+00 9.735444194015951741e-04
-1.006871347340778655e+00 1.014223820867833420e-03
-1.006457820983511775e+00 1.056550425060146436e-03
-1.006027052047500536e+00 1.100599914920358073e-03
-1.005578337615852691e+00 1.146451998225265839e-03
-1.005110942190030165e+00 1.194190654573917560e-03
-1.004624095940356954e+00 1.243904399730134079e-03
-1.004116992848079537e+00 1.295686568705532206e-03
-1.003588788731275105e+00 1.349635619093029733e-03
-1.003038599146289345e+00 1.405855456297986717e-03
-1.002465497155703877e+00 1.464455782465572077e-03
-1.001868510953092928e+00 1.525552471069639791e-03
-1.001246621334024534e+00 1.589267969312730669e-03
-1.000598759001868787e+00 1.655731730690425396e-03
-9.999238016960196873e-01 1.725080680298601453e-03
-9.992205711290618186e-01 1.797459715711781890e-03
-9.984878297182596674e-01 1.873022246537431540e-03
-9.977242770954658502e-01 1.951930776058576067e-03
-9.969285463781387691e-01 2.034357528718500063e-03
-9.960992001826166620e-01 2.120485127581573422e-03
-9.952347263590941573e-01 2.210507326327854506e-03
-9.943335334258689429e-01 2.304629800811808238e-03
-9.933939456783577038e-01 2.403071005743593648e-03
-9.924141979460907592e-01 2.506063102642311965e-03
-9.913924299683657404e-01 2.613852965872469087e-03
-9.903266803564333420e-01 2.726703274318041399e-03
-9.892148801069824415e-01 2.844893697083051252e-03
-9.880548456282356451e-01 2.968722182547340552e-03
-9.868442712361289448e-01 3.098506361165468629e-03
-9.855807210737727031e-01 3.234585073592927650e-03
-9.842616204026225502e-01 3.377320037077221997e-03
-9.828842462084682596e-01 3.527097664584792017e-03
-9.814457170593898772e-01 3.684331052876614436e-03
-9.799429821461637102e-01 3.849462157726054982e-03
-9.783728094281148868e-01 4.022964176731283654e-03
-9.767317727990021403e-01 4.205344162754588201e-03
-9.750162381780492771e-01 4.397145893974915669e-03
-9.732223484205535513e-01 4.598953029929937243e-03
-9.713460069304328259e-01 4.811392586822997586e-03
-9.693828598433923416e-01 5.035138769867615605e-03
-9.673282766338870964e-01 5.270917205640877554e-03
-9.651773289814079559e-01 5.519509623445375754e-03
-9.629247677115150283e-01 5.781759041688215410e-03
-9.605649976040662175e-01 6.058575523459848455e-03
-9.580920498347823555e-01 6.350942575059009138e-03
-9.554995517860807031e-01 6.659924272436509342e-03
-9.527806939283258725e-01 6.986673213754709781e-03
-9.499281934324897980e-01 7.332439411896797543e-03
-9.469342541287004700e-01 7.698580259319525929e-03
-9.437905223711330338e-01 8.086571719766224783e-03
-9.404880383067144578e-01 8.498020927840682984e-03
-9.370171819714488981e-01 8.934680409294952497e-03
-9.333676135516829619e-01 9.398464173382633374e-03
-9.295282070457050461e-01 9.891465975402635724e-03
-9.254869764404216603e-01 1.041598010470615177e-02
-9.212309933744622370e-01 1.097452512367170195e-02
-9.167462950878028094e-01 1.156987107001869290e-02
-9.120177812524667971e-01 1.220507074299203264e-02
-9.070290980309089202e-01 1.288349582960855721e-02
-9.017625074078690073e-01 1.360887879862164931e-02
-8.961987394744078683e-01 1.438536170838976454e-02
-8.903168248920335648e-01 1.521755335584627084e-02
-8.840939042075828258e-01 1.611059655860188830e-02
-8.775050099957608651e-01 1.707024784080330565e-02
-8.705228169361213242e-01 1.810297242822932889e-02
-8.631173538313531290e-01 1.921605831047232954e-02
-8.552556701719231658e-01 2.041775428748394960e-02
-8.469014480503325171e-01 2.171743851736388647e-02
-8.380145478923000102e-01 2.312582632332954927e-02
-8.285504734175942465e-01 2.465522921052113944e-02
-8.184597372164432727e-01 2.631988167542103491e-02
-8.076871029816677927e-01 2.813635924614580827e-02
-7.961706733069079389e-01 3.012412156067931224e-02
-7.838407824520360334e-01 3.230623034951873168e-02
-7.706186409104422985e-01 3.471031771527811893e-02
-7.564146624794105822e-01 3.736992183487281710e-02
-7.411263853570729809e-01 4.032637754628182886e-02
-7.246358808279356190e-01 4.363157170194383733e-02
-7.068065426031192588e-01 4.735209330919593063e-02
-6.874792204886128744e-01 5.157571624213831696e-02
-6.664679747703231572e-01 5.642192101078517819e-02
-6.435568274267449151e-01 6.205958124121133124e-02
-6.185024926099857989e-01 6.873717145820835983e-02
-5.910590628868375163e-01 7.683160989314481715e-02
-5.610661680828985531e-01 8.690400585232718744e-02
-5.286431980966186384e-01 9.966032917148870407e-02
-5.286431980966186384e-01 9.966032917148870407e-02
-5.201869576361036751e-01 1.033533210602603641e-01
-5.116210298365369002e-01 1.072555629390051779e-01
-5.029559875615257081e-01 1.113685608526155807e-01
-4.942013813620755314e-01 1.156918370040535965e-01
-4.853653291451098806e-01 1.202234242151680732e-01
-4.764543305954886954e-01 1.249604089339273333e-01
-4.674732737202075827e-01 1.298994297218235561e-01
-4.584255727693933857e-01 1.350370776319260724e-01
-4.493133751102594831e-01 1.403701828690581965e-01
-4.401377882337669245e-01 1.458959975056301206e-01
-4.308990957952612555e-01 1.516122957203270560e-01
-4.215969468146766319e-01 1.575174149966244996e-01
-4.122305126737806358e-01 1.636102586254133406e-01
-4.027986126663489763e-01 1.698902750754731072e-01
-3.932998117967986818e-01 1.763574251623188649e-01
-3.837324955023787010e-01 1.830121441909114688e-01
-3.740949259021017492e-01 1.898553034946204587e-01
-3.643852836298100417e-01 1.968881739051872581e-01
-3.546016986153067152e-01 2.041123924591764505e-01
-3.447422725000282573e-01 2.115299328819454372e-01
-3.348050947815979228e-01 2.191430799376412331e-01
-3.247882542941730177e-01 2.269544074825957936e-01
-3.146898472444689676e-01 2.349667599340101165e-01
-3.045079827229836278e-01 2.431832368160426194e-01
-2.942407863802993240e-01 2.516071800393374081e-01
-2.838864027844774096e-01 2.602421635876517869e-01
-2.734429968447844028e-01 2.690919853143953766e-01
-2.629087545890382294e-01 2.781606605853903513e-01
-2.522818835087077272e-01 2.874524175379226110e-01
-2.415606126313659952e-01 2.969716937580231253e-01
-2.307431924395096923e-01 3.067231342068691413e-01
-2.198278947245924375e-01 3.167115902528809257e-01
-2.088130124427466094e-01 3.269421196885294312e-01
-1.976968596221123642e-01 3.374199876302831913e-01
-1.864777713594942543e-01 3.481506682168026834e-01
-1.751541039351312279e-01 3.591398470347806904e-01
-1.637242350678762282e-01 3.703934242140366484e-01
-1.521865643284405212e-01 3.819175181439076749e-01
-1.405395137251009563e-01 3.937184697719082749e-01
-1.287815284740673749e-01 4.058028474532783814e-01
-1.169110779653050464e-01 4.181774523266206800e-01
-1.049266569338176830e-01 4.308493241965009601e-01
-9.282678684607717501e-02 4.438257479088106305e-01
-8.061001751133518856e-02 4.571142602089786622e-01
-6.827492892789038814e-02 4.707226570768855978e-01
-5.582013337495436017e-02 4.846590015356570524e-01
-4.324427776152314773e-02 4.989316319344709871e-01
-3.054604624458220202e-02 5.135491707081706325e-01
-1.772416313003684005e-02 5.285205336188778524e-01
-4.777396070950197700e-03 5.438549394869952591e-01
8.295440421023543565e-03 5.595619204210152686e-01
2.149548113369709884e-02 5.756513325574306172e-01
3.482380596305698073e-02 5.921333673238211581e-01
4.828143535212366805e-02 6.090185632398656956e-01
6.186932533770117537e-02 6.263178182726329979e-01
7.558836218086305292e-02 6.440424027640622162e-01
8.943935655499217485e-02 6.622039729500440730e-01
1.034230372630234457e-01 6.808145850919863351e-01
1.175400444532237604e-01 6.998867102432045906e-01
1.317909223003497776e-01 7.194332496739049843e-01
1.461761111163694116e-01 7.394675509799600865e-01
1.606959388520715348e-01 7.600034249020936050e-01
1.753506119478237535e-01 7.810551628835120663e-01
1.901402054884515358e-01 8.026375553954474551e-01
2.050646526136672698e-01 8.247659110614925515e-01
2.201237331316823198e-01 8.474560766130484479e-01
2.353170612795377203e-01 8.707244577096279192e-01
2.506440725692837823e-01 8.945880406591896206e-01
2.661040096543987876e-01 9.190644150751160479e-01
2.816959071457145747e-01 9.441717975078502967e-01
2.974185753006129418e-01 9.699290560906339564e-01
3.132705825033046398e-01 9.963557362401542772e-01
3.292502364475871635e-01 1.023472087454268875e+00
3.453555639265585286e-01 1.051299091250286422e+00
3.615842891262796566e-01 1.079858490288520212e+00
3.779338103123124903e-01 1.109172818727019783e+00
3.944011747893320652e-01 1.139265433854457221e+00
4.109830520045875124e-01 1.170160549049102272e+00
4.276757046558043451e-01 1.201883268112649894e+00
4.444749576531051849e-01 1.234459621028294540e+00
4.613761647726202786e-01 1.267916601192868642e+00
4.783741728265921145e-01 1.302282204173053071e+00
4.954632831608458132e-01 1.337585468035514147e+00
5.126372102754468418e-01 1.373856515300354353e+00
5.298890373480722449e-01 1.411126596566339986e+00
5.472111684219972405e-01 1.449428135854962552e+00
5.645952770015426614e-01 1.488794777718420059e+00
5.820322507771924503e-01 1.529261436153918741e+00
5.995121321802854286e-01 1.570864345363276682e+00
6.170240544430445340e-01 1.613641112392435684e+00
6.345561728135912238e-01 1.657630771680080661e+00
6.520955905473635461e-01 1.702873841537953625e+00
6.696282792658030392e-01 1.749412382577392844e+00
6.871389932401682499e-01 1.797290058087007258e+00
7.046111771226357678e-01 1.846552196354876996e+00
7.220268666082803044e-01 1.897245854915028174e+00
7.393665814698757721e-01 1.949419886681865721e+00
7.566092103624629805e-01 2.003125007917325728e+00
7.737318867460988292e-01 2.058413867953441390e+00
7.907098552228364330e-01 2.115341120567214794e+00
8.075163275275545338e-01 2.173963496874737444e+00
8.241223273514789449e-01 2.234339879576721088e+00
8.404965231118401991e-01 2.296531378347395069e+00
8.566050477108090311e-01 2.360601406112235345e+00
8.724113042513784722e-01 2.426615755906426308e+00
8.878757565969325194e-01 2.494642677944305831e+00
9.029557035745939819e-01 2.564752956459132260e+00
9.176050355298671635e-01 2.637019985791199783e+00
9.317739718413262651e-01 2.711519845109036542e+00
9.454087778990347690e-01 2.788331371041639084e+00
9.584514599388795908e-01 2.867536227377542879e+00
9.708394360070492501e-01 2.949218970846970933e+00
9.825051812045626498e-01 3.033467111843931807e+00
9.933758452312818621e-01 3.120371168763498293e+00
1.003372840112590092e+00 3.210024714422409886e+00
1.012411395850501883e+00 3.302524412795489361e+00
1.020400081595259634e+00 3.397970044032344372e+00
1.027240289784644434e+00 3.496464515414212215e+00
1.032825680547933000e+00 3.598113855565152619e+00
1.037041583521738142e+00 3.703027188839626227e+00
1.039764354078633435e+00 3.811316686364350392e+00
1.040860680829936324e+00 3.923097489709613583e+00
1.040186841135680718e+00 4.038487602596960713e+00
1.037587901243124167e+00 4.157607745408735234e+00
1.032896857586838246e+00 4.280581166541632676e+00
1.025933715726908835e+00 4.407533403832243124e+00
1.016504503387176905e+00 4.538591988367543628e+00
1.004400214095274801e+00 4.673886081966593053e+00
9.893956780354701275e-01 4.813546038470503774e+00
9.712483569222971624e-01 4.957702877693771271e+00
9.496970600094384318e-01 5.106487659459707729e+00
9.244605787905729732e-01 5.260030743553621768e+00
8.952362385581255078e-01 5.418460919667857034e+00
8.616983657990936463e-01 5.581904389472143180e+00
8.234966714682629974e-01 5.750483580811414086e+00
7.802545515396624998e-01 5.924315771704852907e+00
7.315673079574741555e-01 6.103511499291462528e+00
6.770002952581729572e-01 6.288172726141254110e+00
6.160870007978420659e-01 6.478390733437349169e+00
5.483270697862820953e-01 6.674243707452310659e+00
4.731842903097264741e-01 6.875793982525034487e+00
3.900845583381070680e-01 7.083084900442419674e+00
2.984138484969973137e-01 7.296137242814388024e+00
1.975162232892999359e-01 7.514945189801617964e+00
8.669192164234991449e-02 7.739471755546203369e+00
-3.480442269121977045e-02 7.969643648044131723e+00
-1.677653710507609475e-01 8.205345499214669047e+00
-3.130320031407909931e-01 8.446413409859021115e+00
-4.714948835484301659e-01 8.692627754429501863e+00
-6.440945640663660043e-01 8.943705192510163826e+00
-8.318214947523402403e-01 9.199289838205157110e+00
-1.035715194656509519e+00 9.458943545924723750e+00
-1.256862508804075240e+00 9.722135282165767833e+00
-1.496394751487918118e+00 9.988229568761624932e+00
-1.755483507542056731e+00 1.025647400482952065e+01
-2.035334833611400551e+00 1.052598590352276986e+01
-2.337181571405425373e+00 1.079573811707535036e+01
-2.662273455826008384e+00 1.106454417097696563e+01
-3.011864674498935912e+00 1.133104288693596828e+01
-3.387198514029532426e+00 1.159368274600804938e+01
-3.789488715373224181e+00 1.185070632911526012e+01
-4.219897160000539493e+00 1.210013527297659408e+01
-4.679507524858521172e+00 1.233975629537893148e+01
-5.169294583198601245e+00 1.256710897390407311e+01
-5.690088896700326693e+00 1.277947610446517857e+01
-6.242536749164152354e+00 1.297387761619470936e+01
-6.827055320870690558e+00 1.314706917088036775e+01
-7.443783302736379781e+00 1.329554671886679884e+01
-8.092527406769317366e+00 1.341555840635348673e+01
-8.772705547950426563e+00 1.350312531486357592e+01
-9.483287852769308302e+00 1.355407254216903468e+01
-1.022273708608233100e+01 1.356407208169780887e+01
-1.098895056830560613e+01 1.352869879877569659e+01
-1.177920615763811796e+01 1.344350051100690280e+01
-1.259011536477978943e+01 1.330408273323258861e+01
-1.341758710673397381e+01 1.310620802775452987e+01
-1.425680593701842369e+01 1.284590910189839796e+01
-1.510222874844986229e+01 1.251961382790291211e+01
-1.594760386390573714e+01 1.212427925644363036e+01
-1.678601604529112379e+01 1.165753051229274462e+01
-1.760996020897121994e+01 1.111779928350888902e+01
-1.841144550853027795e+01 1.050445555455677749e+01
-1.918212993966712787e+01 9.817925418370672119e+00
-1.991348378960072907e+01 9.059787369339487029e+00
-2.059697819821480635e+01 8.232839555617859517e+00
-2.122429297467495246e+01 7.341131152142924776e+00
-2.178753581710337528e+01 6.389952351200181901e+00
-2.227946343251057115e+01 5.385779432189909066e+00
-2.269369396400958649e+01 4.336173863711797694e+00
-2.302489978144993898e+01 3.249637227783826798e+00
-2.326897019272154310e+01 2.135426691971110014e+00
-2.342313500803951953e+01 1.003338507033595617e+00
-2.348604205751317409e+01 -1.365307087040861789e-01
-2.345778454306684324e+01 -1.274033566297468223e+00
-2.333987724046801304e+01 -2.399220363234944031e+00
-2.313518375244202474e+01 -3.502574639004620405e+00
-2.284779994352272681e+01 -4.575225232708103107e+00
-2.248290109435994566e+01 -5.609126171310173881e+00
-2.204656200373072750e+01 -6.597198178532744706e+00
-2.204656200373072750e+01 -6.597198178532744706e+00
-1.987177656176699259e+01 -9.830591048704224733e+00
-1.717653765356357809e+01 -1.215698281947553916e+01
-1.433133852731675972e+01 -1.359161956457440290e+01
-1.160545044957527594e+01 -1.427294836765067565e+01
-9.154124288569631673e+00 -1.438473629139167365e+01
-7.041114404806886107e+00 -1.410350838286138497e+01
-5.270676759450294568e+00 -1.357408176299344049e+01
-3.814935855130717535e+00 -1.290422892969715818e+01
-2.632566390669069278e+00 -1.216881854349978020e+01
-1.679729289969667416e+00 -1.141704068725791288e+01
-9.156029143489764488e-01 -1.067951367790700168e+01
-3.046418759004291821e-01 -9.974087425255934392e+00
1.829375330178539816e-01 -9.310160117930204038e+00
5.715243398712313017e-01 -8.691716818428618652e+00
8.808169258247642297e-01 -8.119392635023466198e+00
1.126599082529942786e+00 -7.591837616835658054e+00
1.321465484805868451e+00 -7.106600680428185157e+00
1.475449752589312213e+00 -6.660690459881054792e+00
1.596545864479476995e+00 -6.250922946871204644e+00
1.691130556686233133e+00 -5.874130370530810552e+00
1.764300544152594519e+00 -5.527280908662847381e+00
1.820139447266490018e+00 -5.207541875178492319e+00
1.861928100088012572e+00 -4.912307681308187846e+00
1.892309915666333442e+00 -4.639206356884453264e+00
1.913420882853698934e+00 -4.386093483898991785e+00
1.926991861994519661e+00 -4.151039171198429578e+00
1.934429232257455666e+00 -3.932311603073192607e+00
1.936878627949230935e+00 -3.728359337671251161e+00
1.935275453680474156e+00 -3.537793657714948914e+00
1.930385045712464276e+00 -3.359371717848746552e+00
1.922834706328322429e+00 -3.191980879999682497e+00
1.913139341759479972e+00 -3.034624408360226067e+00
1.901722050531941433e+00 -2.886408561915773774e+00
1.888930712723054794e+00 -2.746531044072742844e+00
1.875051401566885545e+00 -2.614270725820905028e+00
1.860319261585127171e+00 -2.488978537905841115e+00
1.844927359970779390e+00 -2.370069420199023558e+00
1.829033911115363509e+00 -2.257015217342942304e+00
1.812768190902405374e+00 -2.149338415293483795e+00
1.796235392299520228e+00 -2.046606621345715915e+00
1.779520622742613689e+00 -1.948427699216739306e+00
1.762692203657103551e+00 -1.854445479921273954e+00
1.745804400776285181e+00 -1.764335978015910023e+00
1.728899688829902859e+00 -1.677804051035967525e+00
1.712010634247843610e+00 -1.594580447476706020e+00
1.695161463642355981e+00 -1.514419195438076349e+00
1.678369373134977138e+00 -1.437095290071519260e+00
1.661645623410890282e+00 -1.362402643280691938e+00
1.644996457190728290e+00 -1.290152263792285314e+00
1.628423869198712293e+00 -1.220170639791546829e+00
1.611926253355337346e+00 -1.152298299873257159e+00
1.595498947579764959e+00 -1.086388531153607895e+00
1.579134693052002270e+00 -1.022306236078134978e+00
1.562824021899683169e+00 -9.599269117968037834e-01
1.546555584913158921e+00 -8.991357380053786041e-01
1.530316428955468711e+00 -8.398267609126934818e-01
1.514092232140589633e+00 -7.819021625222370986e-01
1.497867503539929590e+00 -7.252716057443114872e-01
1.481625753091750930e+00 -6.698516470091152586e-01
1.465349636489517549e+00 -6.155652090548512367e-01
1.449021079079326979e+00 -5.623411074383127817e-01
1.432621382176473945e+00 -5.101136250762551283e-01
1.416131314694497378e+00 -4.588221297888265271e-01
1.399531192548798764e+00 -4.084107303946772349e-01
1.382800947936304148e+00 -3.588279674121893636e-01
1.365920190290528469e+00 -3.100265348621151773e-01
1.348868260457897428e+00 -2.619630300522244881e-01
1.331624279428057056e+00 -2.145977285613935026e-01
1.314167192771392489e+00 -1.678943819351103317e-01
1.296475811785476218e+00 -1.218200358620328549e-01
1.278528852224009249e+00 -7.634486682648845834e-02
1.260304971373083838e+00 -3.144203542874055707e-02
1.241782804147111507e+00 1.291244526304840060e-02
1.222940998797659384e+00 5.673982781516820340e-02
1.203758252760568137e+00 1.000587363400748248e-01
1.184213349108008240e+00 1.428852614587194647e-01
1.164285194020972192e+00 1.852330454559160400e-01
1.143952855652696110e+00 2.271133586855727526e-01
1.123195604713341345e+00 2.685351682089102132e-01
1.101992957070036416e+00 3.095051995852991511e-01
1.080324718623022706e+00 3.500279926811911690e-01
1.058171032687450497e+00 3.901059523165035237e-01
1.035512430080642865e+00 4.297393945287839578e-01
1.012329882085661659e+00 4.689265892028170457e-01
9.886048564333854705e-01 5.076637997859245743e-01
9.643193764163980886e-01 5.459453207865927471e-01
9.394560832184760679e-01 5.837635137353283099e-01
9.139983015129327093e-01 6.211088422711577017e-01
8.879301083511775827e-01 6.579699070043668607e-01
8.612364053293505295e-01 6.943334807951840881e-01
8.339029939855127083e-01 7.301845450785912073e-01
8.059166543424439721e-01 7.655063278566812679e-01
7.772652264714916548e-01 8.002803439712999900e-01
7.479376949110109196e-01 8.344864382605943209e-01
7.179242757287089827e-01 8.681028321928644376e-01
6.872165059707484591e-01 9.011061745591334438e-01
6.558073351916914318e-01 9.334715967916675794e-01
6.236912187086762760e-01 9.651727734584270024e-01
5.908642121705979244e-01 9.961819884627642896e-01
5.573240669789542023e-01 1.026470207452869987e+00
5.230703260418191336e-01 1.056007156915914846e+00
4.881044192863989717e-01 1.084761410397184322e+00
4.524297582996416045e-01 1.112700482243965894e+00
4.160518294107648507e-01 1.139790929227358474e+00
3.789782844752456192e-01 1.165998460341930887e+00
3.412190285675357204e-01 1.191288055023008718e+00
3.027863037403646373e-01 1.215624089954114639e+00
2.636947679630133878e-01 1.238970474562526070e+00
2.239615683103677590e-01 1.261290795219060623e+00
1.836064074399628432e-01 1.282548468069192982e+00
1.426516023668162048e-01 1.302706900326634498e+00
1.011221345266484772e-01 1.321729659758080544e+00
5.904569010838082999e-02 1.339580651979457304e+00
1.645268963765149708e-02 1.356224305070493852e+00
-2.662369419439968715e-02 1.371625760896768353e+00
-7.014753143756746745e-02 1.385751072407622964e+00
-1.140801434659109020e-01 1.398567406055921669e+00
-1.583801261263555193e-01 1.410043248362994772e+00
-2.030033882726697270e-01 1.420148615531000580e+00
-2.479032064211080799e-01 1.428855264887169296e+00
-2.930302961646148452e-01 1.436136906831997795e+00
-3.383329008674232363e-01 1.441969415858481929e+00
-3.837568980315957945e-01 1.446331039114121753e+00
-4.292459235821876051e-01 1.449202600893902293e+00
-4.747415141591785903e-01 1.450567701382922126e+00
-5.201832673335694546e-01 1.450412907913984029e+00
-5.655090194835853401e-01 1.448727936970278796e+00
-6.106550408769007010e-01 1.445505825148149404e+00
-6.555562473083811348e-01 1.440743087301479930e+00
-7.001464274427836587e-01 1.434439860118838173e+00
-7.443584848109079388e-01 1.426600029438170658e+00
-7.881246932090167912e-01 1.417231339682243796e+00
-8.313769640581990528e-01 1.406345483901351168e+00
-8.740471240960132615e-01 1.393958173037870285e+00
-9.160672016007483931e-01 1.380089183179276091e+00
-9.573697191921664018e-01 1.364762379741034204e+00
-9.978879911150180249e-01 1.348005717716637575e+00
-1.037556422795829159e+00 1.329851217346736725e+00
-1.076310810372332227e+00 1.310334914790133976e+00
-1.114088637830706663e+00 1.289496787623279017e+00
-1.150829369350539810e+00 1.267380655248330878e+00
-1.186474734452544144e+00 1.244034054549035595e+00
-1.220969003570462785e+00 1.219508091394621463e+00
-1.254259251726644431e+00 1.193857268850417652e+00
-1.286295608080135544e+00 1.167139293205774253e+00
-1.317031489235963582e+00 1.139414859170897465e+00
-1.346423814353024051e+00 1.110747415820394268e+00
-1.374433200263612820e+00 1.081202915068798509e+00
-1.401024135017457706e+00 1.050849544648696732e+00
-1.426165128484021327e+00 1.019757447722190458e+00
-1.449828838885359961e+00 9.879984313887146818e-01
-1.471992174383966123e+00 9.556456664547074986e-01
-1.492636369111822736e+00 9.227733809017373279e-01
-1.511747033293938225e+00 8.894565495286905765e-01
-1.529314177387717244e+00 8.557705822502450488e-01
-1.545332210424316122e+00 8.217910135085099155e-01
-1.559799912995539106e+00 7.875931951984768142e-01
-1.572720385575971713e+00 7.532519954222789416e-01
-1.584100973101334464e+00 7.188415052743988287e-01
-1.593953166937299493e+00 6.844347557223756651e-01
-1.602292485565517843e+00 6.501034464881874086e-01
-1.609138335483080828e+00 6.159176886575693510e-01
-1.614513853956382361e+00 5.819457625515092047e-01
-1.618445735389150375e+00 5.482538921895749873e-01
-1.620964043156605472e+00 5.149060374622531633e-01
-1.622102008823143704e+00 4.819637049126887507e-01
-1.621895820699986723e+00 4.494857778105244006e-01
-1.620384403712680221e+00 4.175283659853609164e-01
-1.617609192537398322e+00 3.861446756775743228e-01
-1.613613899931273465e+00 3.553848994628643898e-01
-1.608444282127324376e+00 3.252961261160927653e-01
-1.602147903091099002e+00 2.959222701020993718e-01
-1.594773899346193957e+00 2.673040202177867641e-01
-1.586372746971750569e+00 2.394788067621906880e-01
-1.576996032259380343e+00 2.124807864806509961e-01
-1.566696227392141427e+00 1.863408444158915211e-01
-1.555526472376681069e+00 1.610866117033499523e-01
-1.543540364323775282e+00 1.367424982702424574e-01
-1.530791755034426549e+00 1.133297393372719730e-01
-1.517334557710558141e+00 9.086645457814471194e-02
-1.503222563472924600e+00 6.936771876409428272e-02
-1.488509268235922445e+00 4.884564270767836197e-02
-1.473247710360898965e+00 2.930946332087647557e-02
-1.457490319387625410e+00 1.076564161586328686e-02
-1.441288776028788021e+00 -6.782032498645387472e-03
-1.424693883505506076e+00 -2.333232973818534853e-02
-1.407755450203594938e+00 -3.888646635030348908e-02
-1.390522183540955581e+00 -5.344798542913434952e-02
-1.373041594856349912e+00 -6.702263560083060456e-02
-1.355359915058951037e+00 -7.961824798355980615e-02
-1.337522020716381155e+00 -9.124461226209616693e-02
-1.319571370206301220e+00 -1.019133526511088600e-01
-1.301549949512617266e+00 -1.116378044541245368e-01
-1.283498227211712805e+00 -1.204328918576941937e-01
-1.265455118166257220e+00 -1.283150075333865658e-01
-1.247457955423624698e+00 -1.353018945545459151e-01
-1.229542469802195503e+00 -1.414125310709131444e-01
-1.211742776641207220e+00 -1.466670181227514580e-01
-1.194091369187830098e+00 -1.510864709174345455e-01
-1.176619118098089167e+00 -1.546929138359117994e-01
-1.159355276535617207e+00 -1.575091793842950116e-01
-1.142327490363407305e+00 -1.595588112572008666e-01
-1.125561812938154604e+00 -1.608659716345516300e-01
-1.109082724033966461e+00 -1.614553527923246745e-01
-1.092913152441634228e+00 -1.613520930702589673e-01
-1.077074501810864504e+00 -1.605816972057197145e-01
-1.061586679325460914e+00 -1.591699610127127185e-01
-1.046468126824980471e+00 -1.571429003583086070e-01
-1.031735854010604747e+00 -1.545266843653434197e-01
-1.017405473397440474e+00 -1.513475727500380175e-01
-1.003491236700068123e+00 -1.476318571859585593e-01
-9.900060723624883874e-01 -1.434058065713171848e-01
-9.769616239676051084e-01 -1.386956160648087910e-01
-9.643682892847902366e-01 -1.335273597457891093e-01
-9.522352597367210736e-01 -1.279269467474113131e-01
-9.405705600885581052e-01 -1.219200807061898567e-01
-9.293810881833941551e-01 -1.155322223681099630e-01
-9.186726545678178812e-01 -1.087885551897133513e-01
-9.084500218702558083e-01 -1.017139537723543014e-01
-8.987169438124626986e-01 -9.433295496886516529e-02
-8.894762037511581010e-01 -8.666973150407204785e-02
-8.807296526622453436e-01 -7.874806795374952872e-02
-8.724782464944081939e-01 -7.059133893061912690e-02
-8.647220828321091624e-01 -6.222248933071086729e-02
-8.574604368201276250e-01 -5.366401649869691898e-02
-8.506917963128752813e-01 -4.493795417660891717e-02
-8.444138962217427880e-01 -3.606585810649016316e-02
-8.386237520427974879e-01 -2.706879316399488089e-02
-8.333176925552524539e-01 -1.796732190660044193e-02
-8.284913916883156482e-01 -8.781494426871589223e-03
-8.241398995603771427e-01 4.691605919224694143e-04
-8.202576727000180368e-01 9.765643713678516524e-03
-8.168386034630790160e-01 1.908949156985941670e-02
-8.138760486640909120e-01 2.842278274471773253e-02
-8.113628574437294905e-01 3.774814280106512238e-02
-8.092913983967238156e-01 4.704874851586175050e-02
-8.076535859868204659e-01 5.630833138865926069e-02
-8.064409062770440118e-01 6.551118047992170179e-02
-8.056444420046520172e-01 7.464214463043830627e-02
-8.052548970308766041e-01 8.368663410753364451e-02
-8.052626201958387187e-01 9.263062171850140747e-02
-8.056576286089305317e-01 1.014606434267044249e-01
-8.064296304045472930e-01 1.101637985011011678e-01
-8.075680469923175453e-01 1.187277492255337935e-01
-8.090620348299922826e-01 1.271407201900308925e-01
-8.109005067459196248e-01 1.353914971825590507e-01
-8.130721528365868478e-01 1.434694256961543124e-01
-8.155654609630971219e-01 1.513644090631710015e-01
-8.183687368686685115e-01 1.590669062254675692e-01
-8.214701239373404240e-01 1.665679291467368761e-01
-8.248576226120736266e-01 1.738590398708766138e-01
-8.285191094883342933e-01 1.809323472282368395e-01
-8.324423560971166980e-01 1.877805031898381327e-01
-8.366150473891721395e-01 1.943966988681494756e-01
-8.410247999300073385e-01 2.007746601617856896e-01
-8.456591798130247417e-01 2.069086430405182309e-01
-8.505057202959768192e-01 2.127934284662440778e-01
-8.555519391637717019e-01 2.184243169450761080e-01
-8.607853558185536436e-01 2.237971227054333656e-01
-8.661935080959439759e-01 2.289081674969490332e-01
-8.717639688043724577e-01 2.337542740051629653e-01
-8.774843619825400953e-01 2.383327588772810868e-01
-8.833423788682939204e-01 2.426414253548044020e-01
-8.893257935705181083e-01 2.466785555094929971e-01
-8.954224784340997223e-01 2.504429020799542327e-01
-9.016204190866211610e-01 2.539336799071111872e-01
-9.079077291541265415e-01 2.571505569678844139e-01
-9.142726646321880368e-01 2.600936450076246631e-01
-9.207036378974884361e-01 2.627634897731239150e-01
-9.271892313442915423e-01 2.651610608494091026e-01
-9.337182106294903416e-01 2.672877411049713881e-01
-9.402795375093758734e-01 2.691453157515848460e-01
-9.468623822508966947e-01 2.707359610264071792e-01
-9.534561355999642274e-01 2.720622325056330504e-01
-9.600504202892830019e-01 2.731270530605466873e-01
-9.666351020682917294e-01 2.739337004684118670e-01
-9.732003002380357204e-01 2.744857946922071856e-01
-9.797363976741830793e-01 2.747872848447621141e-01
-9.862340503219489962e-01 2.748424358543641310e-01
-9.926841961473464870e-01 2.746558148503664420e-01
-9.990780635300159362e-01 2.742322772887321736e-01
-1.005407179083801950e+00 2.735769528387841376e-01
-1.011663374892309397e+00 2.726952310536847612e-01
-1.017838795147834929e+00 2.715927468483366192e-01
-1.023925902183329129e+00 2.702753658094667610e-01
-1.029917481888408481e+00 2.687491693636231971e-01
-1.035806648501870653e+00 2.670204398296701642e-01
-1.041586848774678886e+00 2.650956453831123105e-01
-1.047251865498953771e+00 2.629814249601969411e-01
-1.052795820400134641e+00 2.606845731302444014e-01
-1.058213176391131327e+00 2.582120249650287080e-01
-1.063498739188987408e+00 2.555708409342714038e-01
-1.068647658296272285e+00 2.527681918564301800e-01
-1.073655427351154268e+00 2.498113439339456343e-01
-1.078517883851804360e+00 2.467076439019671441e-01
-1.083231208262488421e+00 2.434645043193128522e-01
-1.087791922510386255e+00 2.400893890300173084e-01
-1.092196887883805756e+00 2.365897988233157390e-01
-1.096443302344075166e+00 2.329732573192734302e-01
-1.100528697264937517e+00 2.292472971065325493e-01
-1.104450933614756769e+00 2.254194461577983533e-01
-1.108208197598279821e+00 2.214972145477324406e-01
-1.111798995776031473e+00 2.174880814968863929e-01
-1.115222149680696218e+00 2.133994827641693959e-01
-1.118476789951014183e+00 2.092387984091398645e-01
-1.121562350004814190e+00 2.050133409441310117e-01
-1.124478559273792921e+00 2.007303438948671581e-01
-1.127225436023548300e+00 1.963969507868393860e-01
-1.129803279783167191e+00 1.920202045732495311e-01
-1.132212663409350784e+00 1.876070375188526596e-01
-1.134454424810650286e+00 1.831642615525109763e-01
-1.136529658357859685e+00 1.786985590997277329e-01
-1.138439706006979968e+00 1.742164744048822489e-01
-1.140186148161442148e+00 1.697244053513287942e-01
-1.141770794300430270e+00 1.652285957859578602e-01
-1.143195673400211110e+00 1.607351283532832409e-01
-1.144463024175335297e+00 1.562499178425748869e-01
-1.145575285166435586e+00 1.517787050500601642e-01
-1.146535084701124863e+00 1.473270511567366936e-01
-1.147345230754167611e+00 1.429003326208946323e-01
-1.148008700732706222e+00 1.385037365830569800e-01
-1.148528631211827911e+00 1.341422567796845267e-01
-1.148908307645206905e+00 1.298206899606986486e-01
-1.149151154074918635e+00 1.255436328046314054e-01
-1.149260722863834516e+00 1.213154793240204393e-01
-1.149240684473241236e+00 1.171404187525563884e-01
-1.149094817307531047e+00 1.130224339044225701e-01
-1.148826997646938297e+00 1.089652999952866325e-01
-1.148441189688408137e+00 1.049725839134846572e-01
-1.147941435713737190e+00 1.010476439290843020e-01
-1.147331846403164546e+00 9.719362982774837345e-02
-1.146616591311584887e+00 9.341348345560598898e-02
-1.145799889523552384e+00 8.970993966071451331e-02
-1.144886000502200352e+00 8.608552761613488813e-02
-1.143879215146168082e+00 8.254257250915045252e-02
-1.142783847067571745e+00 7.908319758074569550e-02
-1.141604224103014875e+00 7.570932649911128742e-02
-1.140344680068580585e+00 7.242268605065377285e-02
-1.139009546768715131e+00 6.922480913177866957e-02
-1.137603146267887499e+00 6.611703802455212720e-02
-1.136129783432890505e+00 6.310052793925710612e-02
-1.134593738752668113e+00 6.017625080682251215e-02
-1.132999261441570038e+00 5.734499930411710023e-02
-1.131350562830999440e+00 5.460739109517789153e-02
-1.129651810053488470e+00 5.196387327155480018e-02
-1.127907120022353826e+00 4.941472697512401535e-02
-1.126120553709221817e+00 4.696007218693122598e-02
-1.124296110720879538e+00 4.459987266587116944e-02
-1.122437724176124973e+00 4.233394102130241810e-02
-1.120549255882521189e+00 4.016194390401012920e-02
-1.118634491812244169e+00 3.808340730028459548e-02
-1.116697137875523271e+00 3.609772191426194321e-02
-1.114740815989529121e+00 3.420414862407346324e-02
-1.112769060439950941e+00 3.240182399778137462e-02
-1.110785314531932189e+00 3.068976585551810854e-02
-1.108792927526498495e+00 2.906687886471110219e-02
-1.106795151858113169e+00 2.753196015574983085e-02
-1.104795140628534345e+00 2.608370494593635625e-02
-1.102795945371721542e+00 2.472071216005848268e-02
-1.100800514084150139e+00 2.344149003642668691e-02
-1.098811689514538337e+00 2.224446170772088546e-02
-1.096832207706666562e+00 2.112797074650607856e-02
-1.094864696788685698e+00 2.009028666578290684e-02
-1.092911676002048305e+00 1.912961036545073740e-02
-1.090975554962977156e+00 1.824407951606743863e-02
-1.089058633149181832e+00 1.743177387179109528e-02
-1.087163099604373073e+00 1.669072050488886599e-02
-1.085291032852978566e+00 1.601889895468620872e-02
-1.083444401017349845e+00 1.541424628431433200e-02
-1.081625062129657477e+00 1.487466203908747488e-02
-1.079834764630610788e+00 1.439801310080536002e-02
-1.078075148047078491e+00 1.398213843273127775e-02
-1.076347743840680549e+00 1.362485371043858570e-02
-1.074653976419394308e+00 1.332395583414978761e-02
-1.072995164304252347e+00 1.307722731861213697e-02
-1.071372521443218817e+00 1.288244055695921507e-02
-1.069787158664389892e+00 1.273736195540281328e-02
-1.068240085260719230e+00 1.263975593597973027e-02
-1.066732210698540184e+00 1.258738880494519354e-02
-1.065264346442244880e+00 1.257803248475921828e-02
-1.063837207887579295e+00 1.260946810795253448e-02
-1.062451416396116732e+00 1.267948947148598432e-02
-1.061107501423592669e+00 1.278590635053122350e-02
-1.059805902734908045e+00 1.292654767090118360e-02
-1.058546972698742206e+00 1.309926453964607197e-02
-1.057330978654859477e+00 1.330193313360556080e-02
-1.056158105347334564e+00 1.353245744596939977e-02
-1.055028457417081178e+00 1.378877189114778926e-02
-1.053942061947220621e+00 1.406884376849043723e-02
-1.052898871054991359e+00 1.437067558561762153e-02
-1.051898764524062280e+00 1.469230724234019646e-02
-1.050941552471285512e+00 1.503181807634724684e-02
-1.050026978042091441e+00 1.538732877203078005e-02
-1.049154720128901541e+00 1.575700313399697877e-02
-1.048324396107113365e+00 1.613904972698219573e-02
-1.047535564583381706e+00 1.653172338405221528e-02
-1.046787728151102437e+00 1.693332658511164171e-02
-1.046080336148179413e+00 1.734221070788998301e-02
-1.045412787412334010e+00 1.775677715370232654e-02
-1.044784433029394943e+00 1.817547835040294463e-02
-1.044194579070179207e+00 1.859681863506345775e-02
-1.043642489311761734e+00 1.901935501901148851e-02
-1.043127387939094097e+00 1.944169783796196455e-02
-1.042648462223120909e+00 1.986251129006160604e-02
-1.042204865171705741e+00 2.028051386474830770e-02
-1.041795718149861161e+00 2.069447866539969941e-02
-1.041420113465940211e+00 2.110323362881332335e-02
-1.041077116920623880e+00 2.150566164461822222e-02
-1.040765770315700944e+00 2.190070057777286638e-02
-1.040485093919810700e+00 2.228734319734934979e-02
-1.040234088888473574e+00 2.266463701484490792e-02
-1.040011739635909871e+00 2.303168403529597119e-02
-1.039817016156294294e+00 2.338764042449856945e-02
-1.039648876292263102e+00 2.373171609566175622e-02
-1.039506267948640650e+00 2.406317421883854765e-02
-1.039388131249506575e+00 2.438133065649027501e-02
-1.039293400636880360e+00 2.468555332854862130e-02
-1.039221006909441858e+00 2.497526151034070580e-02
-1.039169879199860036e+00 2.524992506674009207e-02
-1.039138946889441195e+00 2.550906362590006637e-02
-1.039127141458949577e+00 2.575224569591272675e-02
-1.039133398274594500e+00 2.597908772772191191e-02
-1.039156658308307835e+00 2.618925312759731727e-02
-1.039195869791576410e+00 2.638245122245286983e-02
-1.039249989802215390e+00 2.655843618126357136e-02
-1.039317985783600573e+00 2.671700589580335711e-02
-1.039398836995998554e+00 2.685800082388995272e-02
-1.039491535899757402e+00 2.698130279828348313e-02
-1.039595089470232603e+00 2.708683380434262489e-02
-1.039708520444441842e+00 2.717455472949548492e-02
-1.039830868499552086e+00 2.724446408753345913e-02
-1.039961191363406812e+00 2.729659672068330406e-02
-1.040098565857408452e+00 2.733102248235749418e-02
-1.040242088872173287e+00 2.734784490342477212e-02
-1.040390878276465481e+00 2.734719984478173674e-02
-1.040544073760020893e+00 2.732925413894325695e-02
-1.040700837610954110e+00 2.729420422330347193e-02
-1.040860355428530060e+00 2.724227476765141848e-02
-1.041021836772166198e+00 2.717371729845512868e-02
-1.041184515747608064e+00 2.708880882235609883e-02
-1.041347651531299601e+00 2.698785045124215548e-02
-1.041510528834034721e+00 2.687116603119133265e-02
-1.041672458305054727e+00 2.673910077750226225e-02
-1.041832776877810396e+00 2.659201991794825012e-02
-1.041990848058672148e+00 2.643030734631265227e-02
-1.042146062159930331e+00 2.625436428818221646e-02
-1.042297836478477624e+00 2.606460798089367537e-02
-1.042445615421612626e+00 2.586147036944625582e-02
-1.042588870581456550e+00 2.564539682010964078e-02
-1.042727100759506254e+00 2.541684485337360883e-02
-1.042859831942892557e+00 2.517628289780110204e-02
-1.042986617233945479e+00 2.492418906626277242e-02
-1.043107036734692850e+00 2.466104995594655194e-02
-1.043220697387953644e+00 2.438735947345167798e-02
-1.043327232776704916e+00 2.410361768619247516e-02
-1.043426302883423196e+00 2.381032970125401479e-02
-1.043517593811116084e+00 2.350800457275778466e-02
-1.043600817467773556e+00 2.319715423871376164e-02
-1.043675711215977353e+00 2.287829248825297077e-02
-1.043742037489414409e+00 2.255193396005353984e-02
-1.043799583378038687e+00 2.221859317269393036e-02
-1.043848160183631801e+00 2.187878358758694672e-02
-1.043887602947503268e+00 2.153301670507151711e-02
-1.043917769952071861e+00 2.118180119416216908e-02
-1.043938542198049824e+00 2.082564205638114466e-02
-1.043949822858953880e+00 2.046503982402514410e-02
-1.043951536714638806e+00 2.010048979314578085e-02
-1.043943629565538656e+00 1.973248129145357965e-02
-1.043926067629284082e+00 1.936149698128638089e-02
-1.043898836921332451e+00 1.898801219771630022e-02
-1.043861942621232552e+00 1.861249432180544019e-02
-1.043815408426113756e+00 1.823540218895657386e-02
-1.043759275892962801e+00 1.785718553224563757e-02
-1.043693603771219669e+00 1.747828446056350765e-02
-1.043618467327192878e+00 1.709912897133815737e-02
-1.043533957661759048e+00 1.672013849755478107e-02
-1.043440181022778024e+00 1.634172148873814373e-02
-1.043337258113614663e+00 1.596427502551292163e-02
-1.043225323399122884e+00 1.558818446730971842e-02
-1.043104524410404244e+00 1.521382313273906238e-02
-1.042975021049618700e+00 1.484155201211377964e-02
-1.042836984896073238e+00 1.447171951155823942e-02
-1.042690598514782963e+00 1.410466122810606279e-02
-1.042536054768645082e+00 1.374069975515136884e-02
-1.042373556135330226e+00 1.338014451758508423e-02
-1.042203314029942929e+00 1.302329163591738233e-02
-1.042025548134466462e+00 1.267042381865719249e-02
-1.041840485734952360e+00 1.232181028219438666e-02
-1.041648361067375683e+00 1.197770669740520072e-02
-1.041449414673028206e+00 1.163835516217938230e-02
-1.041243892764275536e+00 1.130398419904837283e-02
-1.041032046601456429e+00 1.097480877707494168e-02
-1.040814131881662608e+00 1.065103035715032551e-02
-1.040590408140080525e+00 1.033283695983074069e-02
-1.040361138164542121e+00 1.002040325483401911e-02
-1.040126587423879867e+00 9.713890671307446462e-03
-1.039887023510636110e+00 9.413447527971097531e-03
-1.039642715598636968e+00 9.119209182234345318e-03
-1.039393933915891743e+00 8.831298197380594087e-03
-1.039140949233239075e+00 8.549824526912809530e-03
-1.038884032369117971e+00 8.274885715152235227e-03
-1.038623453710798783e+00 8.006567113184794027e-03
-1.038359482752369889e+00 7.744942109251825788e-03
-1.038092387649733217e+00 7.490072372687481966e-03
-1.037822434792826209e+00 7.242008110510700716e-03
-1.037549888395246978e+00 7.000788335787357097e-03
-1.037275010101420980e+00 6.766441146887602551e-03
-1.036998058611415141e+00 6.538984016772855096e-03
-1.036719289323467352e+00 6.318424091459247730e-03
-1.036438953994264889e+00 6.104758496816528948e-03
-1.036157300416974625e+00 5.897974652875203824e-03
-1.035874572116992409e+00 5.698050594829926277e-03
-1.035591008065354091e+00 5.504955299942229652e-03
-1.035306842409714267e+00 5.318649019563076799e-03
-1.035022304222774414e+00 5.139083615512837766e-03
-1.034737617268015830e+00 4.966202900074659192e-03
-1.034452999782564664e+00 4.799942978876526462e-03
-1.034168664276991390e+00 4.640232595956458872e-03
-1.033884817351824692e+00 4.486993480326125112e-03
-1.033601659530539729e+00 4.340140693368669915e-03
-1.033319385108753430e+00 4.199582976427852950e-03
-1.033038182019346385e+00 4.065223097967610340e-03
-1.032758231713207797e+00 3.936958199702754284e-03
-1.032479709055285078e+00 3.814680141124404244e-03
-1.032202782235600358e+00 3.698275841866137566e-03
-1.031927612694886642e+00 3.587627621379730573e-03
-1.031654355064475670e+00 3.482613535412606900e-03
-1.031383157120060456e+00 3.383107708801858134e-03
-1.031114159748944603e+00 3.288980664123303602e-03
-1.030847496930379359e+00 3.200099645757028231e-03
-1.030583295728574988e+00 3.116328938954077924e-03
-1.030321676297974332e+00 3.037530183512261901e-03
-1.030062751900360007e+00 2.963562681691755442e-03
-1.029806628933364721e+00 2.894283700024364962e-03
-1.029553406969949236e+00 2.829548764692838003e-03
-1.029303178808405494e+00 2.769211950179143421e-03
-1.029056030532440769e+00 2.713126160902848936e-03
-1.028812041580895897e+00 2.661143405592776307e-03
-1.028571284826650389e+00 2.613115064156578109e-03
-1.028333826664262318e+00 2.568892146834385066e-03
-1.028099727105894257e+00 2.528325545443495595e-03
-1.027869039885079827e+00 2.491266276541666529e-03
-1.027641812567877899e+00 2.457565716356765236e-03
-1.027418086670975672e+00 2.427075827350150521e-03
-1.027197897786295444e+00 2.399649376300526122e-03
-1.026981275711667640e+00 2.375140143813743009e-03
-1.026768244587137779e+00 2.353403125182341495e-03
-1.026558823036476609e+00 2.334294722536467501e-03
-1.026353024313473083e+00 2.317672928245018832e-03
-1.026150856452590299e+00 2.303397499542723589e-03
-1.025952322423576257e+00 2.291330124375011434e-03
-1.025757420289624688e+00 2.281334578468252779e-03
-1.025566143368690897e+00 2.273276873648056532e-03
-1.025378480397575620e+00 2.267025397442849234e-03
-1.025194415698395645e+00 2.262451044023989274e-03
-1.025013929347073915e+00 2.259427336547042454e-03
-1.024836997343483214e+00 2.257830540971718109e-03
-1.024663591782896566e+00 2.257539771450196939e-03
-1.024493681028398662e+00 2.258437087385279859e-03
-1.024327229883926771e+00 2.260407582270870710e-03
-1.024164199767621852e+00 2.263339464437838511e-03
-1.024004548885173449e+00 2.267124129838237953e-03
-1.023848232402862601e+00 2.271656227010229994e-03
-1.023695202620009015e+00 2.276833714374860290e-03
-1.023545409140546703e+00 2.282557910024052804e-03
-1.023398799043455654e+00 2.288733534166875923e-03
-1.023255317051797508e+00 2.295268744408232153e-03
-1.023114905700105659e+00 2.302075164040690968e-03
-1.022977505499897521e+00 2.309067903536221687e-03
-1.022843055103083820e+00 2.316165575430068849e-03
-1.022711491463065503e+00 2.323290302793976515e-03
-1.022582749993314888e+00 2.330367721500443013e-03
-1.022456764723252975e+00 2.337326976483619905e-03
-1.022333468451244620e+00 2.344100712205947866e-03
-1.022212792894543254e+00 2.350625057542583829e-03
-1.022094668836029951e+00 2.356839605298192107e-03
-1.021979026267601398e+00 2.362687386572708340e-03
-1.021865794530071092e+00 2.368114840194303176e-03
-1.021754902449460989e+00 2.373071777438911026e-03
-1.021646278469569458e+00 2.377511342256468513e-03
-1.021539850780712966e+00 2.381389967224313477e-03
-1.021435547444548231e+00 2.384667325448154140e-03
-1.021333296514891131e+00 2.387306278630572237e-03
-1.021233026154460211e+00 2.389272821526213821e-03
-1.021134664747481713e+00 2.390536023001669976e-03
-1.021038141008099975e+00 2.391067963916532722e-03
-1.020943384084548544e+00 2.390843672040302882e-03
-1.020850323659048264e+00 2.389841054217671339e-03
-1.020758890043399925e+00 2.388040825992272104e-03
-1.020669014270259023e+00 2.385426438896286888e-03
-1.020580628180073335e+00 2.381984005610288460e-03
-1.020493664503688835e+00 2.377702223194470485e-03
-1.020408056940621089e+00 2.372572294588945561e-03
-1.020323740233010756e+00 2.366587848577064376e-03
-1.020240650235274771e+00 2.359744858401811429e-03
-1.020158723979487592e+00 2.352041559221207563e-03
-1.020077899736516747e+00 2.343478364584349223e-03
-1.019998117072957511e+00 2.334057782105254317e-03
-1.019919316903908690e+00 2.323784328507051602e-03
-1.019841441541638805e+00 2.312664444204278694e-03
-1.019764434740202175e+00 2.300706407586163623e-03
-1.019688241736061762e+00 2.287920249158740659e-03
-1.019612809284787813e+00 2.274317665698527644e-03
-1.019538085693901142e+00 2.259911934565300012e-03
-1.019464020851934771e+00 2.244717828316161127e-03
-1.019390566253796315e+00 2.228751529757792491e-03
-1.019317675022509917e+00 2.212030547568324696e-03
-1.019245301927425018e+00 2.194573632614799097e-03
-1.019173403398981215e+00 2.176400695086733606e-03
-1.019101937540122904e+00 2.157532722560724561e-03
-1.019030864134455427e+00 2.137991699105540062e-03
-1.018960144651242627e+00 2.117800525531596083e-03
-1.018889742247343744e+00 2.096982940883164621e-03
-1.018819621766192673e+00 2.075563445266207906e-03
-1.018749749733920629e+00 2.053567224099156832e-03
-1.018680094352728549e+00 2.031020073868581091e-03
-1.018610625491614075e+00 2.007948329466244936e-03
-1.018541314674560105e+00 1.984378793178677436e-03
-1.018472135066291751e+00 1.960338665395131626e-03
-1.018403061455712688e+00 1.935855477094498671e-03
-1.018334070237123745e+00 1.910957024166638112e-03
-1.018265139389338714e+00 1.885671303618482791e-03
-1.018196248452801989e+00 1.860026451710266281e-03
-1.018127378504815717e+00 1.834050684062311616e-03
-1.018058512132989479e+00 1.807772237768052450e-03
-1.017989633407012429e+00 1.781219315544164484e-03
-1.017920727848860896e+00 1.754420031944164786e-03
-1.017851782401543170e+00 1.727402361657295968e-03
-1.017782785396488920e+00 1.700194089910137853e-03
-1.017713726519682949e+00 1.672822764984173687e-03
-1.017644596776648758e+00 1.645315652858324968e-03
-1.017575388456381402e+00 1.617699693981533484e-03
-1.017506095094326435e+00 1.590001462176546775e-03
-1.017436711434506202e+00 1.562247125672308829e-03
-1.017367233390884307e+00 1.534462410258783218e-03
-1.017297658008065042e+00 1.506672564554474699e-03
-1.017227983421417736e+00 1.478902327373643856e-03
-1.017158208816714149e+00 1.451175897176957804e-03
-1.017088334389369519e+00 1.423516903586240657e-03
-1.017018361303366536e+00 1.395948380941108456e-03
-1.016948291649949043e+00 1.368492743872391868e-03
-1.016878128406164983e+00 1.341171764864679348e-03
-1.016807875393332061e+00 1.314006553777754063e-03
-1.016737537235506528e+00 1.287017539294320247e-03
-1.016667119318022339e+00 1.260224452259224321e-03
-1.016596627746175097e+00 1.233646310873197328e-03
-1.016526069304112712e+00 1.207301407702260441e-03
-1.016455451414002953e+00 1.181207298462068518e-03
-1.016384782095533179e+00 1.155380792534766018e-03
-1.016314069925807306e+00 1.129837945174421874e-03
-1.016243323999691306e+00 1.104594051355596834e-03
-1.016172553890664743e+00 1.079663641218375075e-03
-1.016101769612225203e+00 1.055060477061975886e-03
-1.016030981579897796e+00 1.030797551838005376e-03
-1.015960200573891248e+00 1.006887089093532828e-03
-1.015889437702446552e+00 9.833405443132796440e-04
-1.015818704365915259e+00 9.601686076096031070e-04
-1.015748012221607155e+00 9.373812077083303962e-04
-1.015677373149439511e+00 9.149875171780299209e-04
-1.015606799218423673e+00 8.929959588499952229e-04
-1.015536302654013623e+00 8.714142133758822186e-04
-1.015465895806348051e+00 8.502492278698654165e-04
-1.015395591119406804e+00 8.295072255820795442e-04
-1.015325401101108138e+00 8.091937165501689611e-04
-1.015255338294359433e+00 7.893135091758857365e-04
-1.015185415249087564e+00 7.698707226739378087e-04
-1.015115644495255598e+00 7.508688003405291148e-04
-1.015046038516884241e+00 7.323105235894848252e-04
-1.014976609727085810e+00 7.141980267042864414e-04
-1.014907370444120049e+00 6.965328122548780816e-04
-1.014838332868476911e+00 6.793157671287550475e-04
-1.014769509060994057e+00 6.625471791264597428e-04
-1.014700910922005761e+00 6.462267540724167753e-04
-1.014632550171529868e+00 6.303536333928024546e-04
-1.014564438330485263e+00 6.149264121130103983e-04
-1.014496586702943626e+00 5.999431572282130053e-04
-1.014429006359403695e+00 5.854014264014327593e-04
-1.014361708121086059e+00 5.712982869445956116e-04
-1.014294702545239346e+00 5.576303350390659748e-04
-1.014227999911448741e+00 5.443937151532525932e-04
-1.014161610208932363e+00 5.315841396160305267e-04
-1.014095543124820864e+00 5.191969083058427378e-04
-1.014029808033397373e+00 5.072269284165812969e-04
-1.013964413986290669e+00 4.956687342625397657e-04
-1.013899369703600506e+00 4.845165070859775314e-04
-1.013834683565942418e+00 4.737640948321157923e-04
-1.013770363607388925e+00 4.634050318576344901e-04
-1.013706417509292468e+00 4.534325585400704006e-04
-1.013642852594969224e+00 4.438396407568060841e-04
-1.013579675825220461e+00 4.346189892036568720e-04
-1.013516893794673246e+00 4.257630785244086104e-04
-1.013454512728918067e+00 4.172641662239547208e-04
-1.013392538482417615e+00 4.091143113390451210e-04
-1.013330976537166750e+00 4.013053928419721894e-04
-1.013269832002078319e+00 3.938291277538471060e-04
-1.013209109613071091e+00 3.866770889454576999e-04
-1.013148813733834475e+00 3.798407226049876147e-04
-1.013088948357244945e+00 3.733113653532097939e-04
-1.013029517107410626e+00 3.670802609880446953e-04
-1.012970523242316290e+00 3.611385768416588006e-04
-1.012911969657044331e+00 3.554774197345539019e-04
-1.012853858887546643e+00 3.500878515123289204e-04
-1.012796193114938736e+00 3.449609041520473982e-04
-1.012738974170294792e+00 3.400875944263420094e-04
-1.012682203539912784e+00 3.354589381145806049e-04
-1.012625882371027686e+00 3.310659637515928153e-04
-1.012570011477945453e+00 3.268997259055849520e-04
-1.012514591348573134e+00 3.229513179780051785e-04
-1.012459622151317795e+00 3.192118845192032871e-04
-1.012405103742332502e+00 3.156726330547988718e-04
-1.012351035673081601e+00 3.123248454187049316e-04
-1.012297417198201543e+00 3.091598885897691340e-04
-1.012244247283635046e+00 3.061692250299629953e-04
-1.012191524615011717e+00 3.033444225230068586e-04
-1.012139247606254067e+00 3.006771635132299823e-04
-1.012087414408383790e+00 2.981592539453510647e-04
-1.012036022918509026e+00 2.957826316067218610e-04
-1.011985070788967045e+00 2.935393739743901885e-04
-1.011934555436601935e+00 2.914217055701345859e-04
-1.011884474052158867e+00 2.894220048273737520e-04
-1.011834823609768286e+00 2.875328104745765142e-04
-1.011785600876508262e+00 2.857468274404904992e-04
-1.011736802422016579e+00 2.840569322871578793e-04
-1.011688424628142569e+00 2.824561781773137718e-04
-1.011640463698612713e+00 2.809377993833501877e-04
-1.011592915668698245e+00 2.794952153455838059e-04
-1.011545776414863207e+00 2.781220342880922269e-04
-1.011499041664380316e+00 2.768120564008687084e-04
-1.011452707004896645e+00 2.755592765975084968e-04
-1.011406767893933578e+00 2.743578868580640669e-04
-1.011361219668309053e+00 2.732022781670986260e-04
-1.011316057553465431e+00 2.720870420573351660e-04
-1.011271276672691233e+00 2.710069717696255028e-04
-1.011226872056224080e+00 2.699570630402678070e-04
-1.011182838650222848e+00 2.689325145269745132e-04
-1.011139171325597497e+00 2.679287278850308002e-04
-1.011095864886685902e+00 2.669413075054039301e-04
-1.011052914079768161e+00 2.659660599267423008e-04
-1.011010313601408805e+00 2.649989929333690028e-04
-1.010968058106617828e+00 2.640363143515001704e-04
-1.010926142216822532e+00 2.630744305560281902e-04
-1.010884560527643528e+00 2.621099447002887611e-04
-1.010843307616466680e+00 2.611396546812860928e-04
-1.010802378049805217e+00 2.601605508528831673e-04
-1.010761766390446903e+00 2.591698134994734168e-04
-1.010721467204380497e+00 2.581648100826352665e-04
-1.010681475067496837e+00 2.571430922732386251e-04
-1.010641784572059665e+00 2.561023927814139157e-04
-1.010602390332946632e+00 2.550406219967216496e-04
-1.010563286993651833e+00 2.539558644507651378e-04
-1.010524469232050748e+00 2.528463751143755810e-04
-1.010485931765926937e+00 2.517105755413709509e-04
-1.010447669358255585e+00 2.505470498707421914e-04
-1.010409676822244585e+00 2.493545406989579631e-04
-1.010371949026133587e+00 2.481319448339036745e-04
-1.010334480897749909e+00 2.468783089417784810e-04
-1.010297267428819978e+00 2.455928250980692843e-04
-1.010260303679042737e+00 2.442748262535066398e-04
-1.010223584779917250e+00 2.429237816256753213e-04
-1.010187105938336050e+00 2.415392920267171858e-04
-1.010150862439937125e+00 2.401210851373132289e-04
-1.010114849652223867e+00 2.386690107368726554e-04
-1.010079063027450763e+00 2.371830358995937317e-04
-1.010043498105280158e+00 2.356632401657817897e-04
-1.010008150515213199e+00 2.341098106975336311e-04
-1.009973015978797406e+00 2.325230374276070168e-04
-1.009938090311614634e+00 2.309033082100019486e-04
-1.009903369425055653e+00 2.292511039804846003e-04
-1.009868849327881790e+00 2.275669939349796861e-04
-1.009834526127582510e+00 2.258516307334549158e-04
-1.009800396031529823e+00 2.241057457366130016e-04
-1.009766455347935965e+00 2.223301442823944569e-04
-1.009732700486620782e+00 2.205257010089876272e-04
-1.009699127959590603e+00 2.186933552307242863e-04
-1.009665734381437474e+00 2.168341063729313555e-04
-1.009632516469562313e+00 2.149490094714949365e-04
-1.009599471044227315e+00 2.130391707425801674e-04
-1.009566595028445590e+00 2.111057432276440939e-04
-1.009533885447709833e+00 2.091499225185642513e-04
-1.009501339429571098e+00 2.071729425674050551e-04
-1.009468954203067925e+00 2.051760715850379211e-04
-1.009436727098016906e+00 2.031606080325296798e-04
-1.009404655544168028e+00 2.011278767089218504e-04
-1.009372737070229675e+00 1.990792249387234188e-04
-1.009340969302772617e+00 1.970160188621581450e-04
-1.009309349965017866e+00 1.949396398309202456e-04
-1.009277876875511515e+00 1.928514809119131709e-04
-1.009246547946697881e+00 1.907529435011773387e-04
-1.009215361183391835e+00 1.886454340499378450e-04
-1.009184314681160322e+00 1.865303609044490038e-04
-1.009153406624616389e+00 1.844091312610517130e-04
-1.009122635285632841e+00 1.822831482376138779e-04
-1.009091999021480612e+00 1.801538080622775806e-04
-1.009061496272898095e+00 1.780224973802096479e-04
-1.009031125562097397e+00 1.758905906788100343e-04
-1.009000885490712873e+00 1.737594478316242970e-04
-1.008970774737695475e+00 1.716304117609845296e-04
-1.008940792057162028e+00 1.695048062191983440e-04
-1.008910936276202541e+00 1.673839336879066192e-04
-1.008881206292649324e+00 1.652690733950382086e-04
-1.008851601072816129e+00 1.631614794486067573e-04
-1.008822119649210203e+00 1.610623790864172157e-04
-1.008792761118223025e+00 1.589729710405826950e-04
-1.008763524637801501e+00 1.568944240155900063e-04
-1.008734409425111389e+00 1.548278752785004896e-04
-1.008705414754186513e+00 1.527744293597271591e-04
-1.008676539953579976e+00 1.507351568626917940e-04
-1.008647784404010928e+00 1.487110933805343906e-04
-1.008619147536018446e+00 1.467032385179324909e-04
-1.008590628827621849e+00 1.447125550159607818e-04
-1.008562227801993894e+00 1.427399679778281719e-04
-1.008533944025149065e+00 1.407863641932223769e-04
-1.008505777103649192e+00 1.388525915589008681e-04
-1.008477726682333486e+00 1.369394585930893229e-04
-1.008449792442070780e+00 1.350477340411595985e-04
-1.008421974097542195e+00 1.331781465700010002e-04
-1.008394271395053554e+00 1.313313845484284398e-04
-1.008366684110380218e+00 1.295080959109172502e-04
-1.008339212046649669e+00 1.277088881019040336e-04
-1.008311855032261173e+00 1.259343280978506637e-04
-1.008284612918846079e+00 1.241849425042309944e-04
-1.008257485579270529e+00 1.224612177245702033e-04
-1.008230472905682795e+00 1.207636001986419895e-04
-1.008203574807606362e+00 1.190924967069101716e-04
-1.008176791210081191e+00 1.174482747382893334e-04
-1.008150122051854058e+00 1.158312629182909758e-04
-1.008123567283619071e+00 1.142417514946209733e-04
-1.008097126866310589e+00 1.126799928772951204e-04
-1.008070800769448550e+00 1.111462022303540543e-04
-1.008044588969537303e+00 1.096405581122620405e-04
-1.008018491448520182e+00 1.081632031621019023e-04
-1.007992508192288028e+00 1.067142448286947882e-04
-1.007966639189244784e+00 1.052937561398019318e-04
-1.007940884428927708e+00 1.039017765085941802e-04
-1.007915243900687097e+00 1.025383125746149405e-04
-1.007889717592419521e+00 1.012033390764908026e-04
-1.007864305489360568e+00 9.989679975369493024e-05
-1.007839007572934431e+00 9.861860827470755018e-05
-1.007813823819658339e+00 9.736864918896730647e-05
-1.007788754200106940e+00 9.614677890005778461e-05
-1.007763798677930644e+00 9.495282665762677264e-05
-1.007738957208931696e+00 9.378659556559187861e-05
-1.007714229740194867e+00 9.264786360424388529e-05
-1.007689616209274774e+00 9.153638466392000560e-05
-1.007665116543436268e+00 9.045188958798109713e-05
-1.007640730658949657e+00 8.939408722289014331e-05
-1.007616458460439679e+00 8.836266547325848119e-05
-1.007592299840285310e+00 8.735729235978675422e-05
-1.007568254678072428e+00 8.637761707810264920e-05
-1.007544322840096651e+00 8.542327105656271876e-05
-1.007520504178915699e+00 8.449386901115747315e-05
-1.007496798532950599e+00 8.358900999572939827e-05
-1.007473205726134191e+00 8.270827844578602223e-05
-1.007449725567605370e+00 8.185124521426156107e-05
-1.007426357851450627e+00 8.101746859765393918e-05
-1.007403102356486890e+00 8.020649535103633687e-05
-1.007379958846088552e+00 7.941786169051472035e-05
-1.007356927068056685e+00 7.865109428177812065e-05
-1.007334006754525779e+00 7.790571121345633994e-05
-1.007311197621913568e+00 7.718122295407690446e-05
-1.007288499370903034e+00 7.647713329148168621e-05
-1.007265911686466175e+00 7.579294025363650128e-05
-1.007243434237917956e+00 7.512813700983673364e-05
-1.007221066679005572e+00 7.448221275138258788e-05
-1.007198808648030797e+00 7.385465355086624512e-05
-1.007176659768000970e+00 7.324494319928164985e-05
-1.007154619646809302e+00 7.265256402023384627e-05
-1.007132687877444699e+00 7.207699766059322288e-05
-1.007110864038226472e+00 7.151772585700098318e-05
-1.007089147693063902e+00 7.097423117769947605e-05
-1.007067538391740014e+00 7.044599773922117873e-05
-1.007046035670217554e+00 6.993251189753170829e-05
-1.007024639050965176e+00 6.943326291328131260e-05
-1.007003348043304269e+00 6.894774359087782565e-05
-1.006982162143771786e+00 6.847545089114985377e-05
-1.006961080836501488e+00 6.801588651742429461e-05
-1.006940103593620517e+00 6.756855747489477954e-05
-1.006919229875659960e+00 6.713297660321091874e-05
-1.006898459131977175e+00 6.670866308226502494e-05
-1.006877790801191219e+00 6.629514291120449179e-05
-1.006857224311627830e+00 6.589194936074191237e-05
-1.006836759081774169e+00 6.549862339888095361e-05
-1.006816394520741120e+00 6.511471409021820441e-05
-1.006796130028732028e+00 6.473977896902267254e-05
-1.006775964997518091e+00 6.437338438633340664e-05
-1.006755898810918648e+00 6.401510583135369323e-05
-1.006735930845282789e+00 6.366452822745505497e-05
-1.006716060469976526e+00 6.332124620313955322e-05
-1.006696287047869953e+00 6.298486433833899853e-05
-1.006676609935824862e+00 6.265499738646127664e-05
-1.006657028485181904e+00 6.233127047262229594e-05
-1.006637542042248423e+00 6.201331926852786554e-05
-1.006618149948781626e+00 6.170079014449568575e-05
-1.006598851542470419e+00 6.139334029913019687e-05
-1.006579646157412800e+00 6.109063786718470343e-05
-1.006560533124590151e+00 6.079236200616478062e-05
-1.006541511772334196e+00 6.049820296224499489e-05
-1.006522581426789742e+00 6.020786211608819582e-05
-1.006503741412370756e+00 5.992105200916978894e-05
-1.006484991052208455e+00 5.963749635122426670e-05
-1.006466329668592286e+00 5.935693000944219092e-05
-1.006447756583402908e+00 5.907909898005595076e-05
-1.006429271118535862e+00 5.880376034296154469e-05
-1.006410872596315897e+00 5.853068220003073628e-05
-1.006392560339902431e+00 5.825964359777372734e-05
-1.006374333673683896e+00 5.799043443501714068e-05
-1.006356191923661880e+00 5.772285535626502507e-05
-1.006338134417825492e+00 5.745671763141235012e-05
-1.006320160486512183e+00 5.719184302248189543e-05
-1.006302269462759913e+00 5.692806363805335808e-05
-1.006284460682645765e+00 5.666522177605317018e-05
-1.006266733485613019e+00 5.640316975556996116e-05
-1.006249087214786009e+00 5.614176973835671627e-05
-1.006231521217273439e+00 5.588089354067591241e-05
-1.006214034844458816e+00 5.562042243613781389e-05
-1.006196627452277337e+00 5.536024695017537485e-05
-1.006179298401481903e+00 5.510026664679134169e-05
-1.006162047057895137e+00 5.484038990820436655e-05
-1.006144872792649636e+00 5.458053370801249984e-05
-1.006127774982414014e+00 5.432062337848044253e-05
-1.006110753009608283e+00 5.406059237254810936e-05
-1.006093806262604362e+00 5.380038202114504405e-05
-1.006076934135916146e+00 5.353994128638389025e-05
-1.006060136030374474e+00 5.327922651119298362e-05
-1.006043411353292116e+00 5.301820116593502434e-05
-1.006026759518614755e+00 5.275683559254501384e-05
-1.006010179947060879e+00 5.249510674670647675e-05
-1.005993672066247457e+00 5.223299793856992553e-05
-1.005977235310807183e+00 5.197049857250375611e-05
-1.005960869122490609e+00 5.170760388635050323e-05
-1.005944572950258742e+00 5.144431469064758154e-05
-1.005928346250363647e+00 5.118063710825477858e-05
-1.005912188486417946e+00 5.091658231481494364e-05
-1.005896099129453436e+00 5.065216628045791090e-05
-1.005880077657969274e+00 5.038740951314151363e-05
-1.005864123557969503e+00 5.012233680400672760e-05
-1.005848236322990585e+00 4.985697697510762372e-05
-1.005832415454119833e+00 4.959136262985961894e-05
-1.005816660460001843e+00 4.932552990653409119e-05
-1.005800970856839616e+00 4.905951823510872886e-05
-1.005785346168382555e+00 4.879337009776836868e-05
-1.005769785925908710e+00 4.852713079333328814e-05
-1.005754289668197243e+00 4.826084820587585230e-05
-1.005738856941493786e+00 4.799457257777008372e-05
-1.005723487299466479e+00 4.772835628740236671e-05
-1.005708180303156229e+00 4.746225363175564702e-05
-1.005692935520919429e+00 4.719632061406353038e-05
-1.005677752528363111e+00 4.693061473671514500e-05
-1.005662630908274124e+00 4.666519479957587178e-05
-1.005647570250542300e+00 4.640012070387496476e-05
-1.005632570152078298e+00 4.613545326179446907e-05
-1.005617630216724123e+00 4.587125401188096174e-05
-1.005602750055160532e+00 4.560758504038635389e-05
-1.005587929284808446e+00 4.534450880863033132e-05
-1.005573167529725254e+00 4.508208798646334327e-05
-1.005558464420498677e+00 4.482038529189565226e-05
-1.005543819594134858e+00 4.455946333694520492e-05
-1.005529232693943786e+00 4.429938447974435804e-05
-1.005514703369420948e+00 4.404021068293293074e-05
-1.005500231276126533e+00 4.378200337835448967e-05
-1.005485816075560646e+00 4.352482333805919422e-05
-1.005471457435037408e+00 4.326873055160770633e-05
-1.005457155027556171e+00 4.301378410965842454e-05
-1.005442908531671176e+00 4.276004209381094410e-05
-1.005428717631358770e+00 4.250756147266824994e-05
-1.005414582015883740e+00 4.225639800407118461e-05
-1.005400501379665634e+00 4.200660614344927328e-05
-1.005386475422141324e+00 4.175823895822380254e-05
-1.005372503847630217e+00 4.151134804819031469e-05
-1.005358586365197038e+00 4.126598347180092385e-05
-1.005344722688514159e+00 4.102219367825792171e-05
-1.005330912535726151e+00 4.078002544532476081e-05
-1.005317155629312120e+00 4.053952382275307644e-05
-1.005303451695949368e+00 4.030073208121839732e-05
-1.005289800466378836e+00 4.006369166665172733e-05
-1.005276201675269432e+00 3.982844215984852865e-05
-1.005262655061085253e+00 3.959502124123192082e-05
-1.005249160365951688e+00 3.936346466064234939e-05
-1.005235717335526191e+00 3.913380621202137711e-05
-1.005222325718866827e+00 3.890607771285461443e-05
-1.005208985268305266e+00 3.868030898823366975e-05
-1.005195695739320660e+00 3.845652785939547515e-05
-1.005182456890415077e+00 3.823476013659392135e-05
-1.005169268482990930e+00 3.801502961615641152e-05
-1.005156130281232185e+00 3.779735808157607291e-05
-1.005143042051985125e+00 3.758176530848869211e-05
-1.005130003564644436e+00 3.736826907338189422e-05
-1.005117014591039082e+00 3.715688516588330060e-05
-1.005104074905323275e+00 3.694762740447349141e-05
-1.005091184283867234e+00 3.674050765546894913e-05
-1.005078342505154154e+00 3.653553585512082967e-05
-1.005065549349676735e+00 3.633272003467418815e-05
-1.005052804599838145e+00 3.613206634823391274e-05
-1.005040108039855884e+00 3.593357910328355217e-05
-1.005027459455668293e+00 3.573726079370436083e-05
-1.005014858634843744e+00 3.554311213514286811e-05
-1.005002305366493376e+00 3.535113210257671509e-05
-1.004989799441187159e+00 3.516131796993007374e-05
-1.004977340650871742e+00 3.497366535159163094e-05

